Pocket Guide to Solve Inverse Problems with GlobalBioIm

GlobalBioIm is an open-source MATLAB library for solving inverse problems. The library capitalizes on the strong commonalities between forward models to standardize the resolution of a wide range of imaging inverse problems. Endowed with an operator-algebra mechanism, GlobalBioIm allows one to easily solve inverse problems by combining elementary modules in a lego-like fashion. This user-friendly toolbox gives access to cutting-edge reconstruction algorithms, while its high modularity makes it easily extensible to new modalities and novel reconstruction methods. We expect GlobalBioIm to respond to the needs of imaging scientists looking for reliable and easy-to-use computational tools for solving their inverse problems. In this paper, we present in detail the structure and main features of the library. We also illustrate its flexibility with examples from multichannel deconvolution microscopy.

==> CostvsIters_Diff_ADMM.dat <==
iter	cost
0	360.739488742258
1	250.146323567732
10	17.8512635763039
20	6.377794330754
30	3.75473795298399
40	2.60905253267697
50	1.96343695249993
60	1.46724927429591
70	1.130276580246
80	0.929015526234934
90	0.768383067732998
100	0.661760484139904
110	0.581972831998996
120	0.502552143777962
130	0.436419399350939
140	0.389512078307916
150	0.352901319358921
160	0.325823048095003
170	0.303914233648925
180	0.282462980756918
190	0.259612449665951
200	0.239992629613994
210	0.224792200260936
220	0.212123301459997
230	0.200335374562997
240	0.188873322273935
250	0.178417918478999
260	0.169279957788945
270	0.161721387770967
280	0.155302564239946
290	0.149023516395914
300	0.142948810645976
310	0.137289149608932
320	0.131928815026981
330	0.126951783552954
340	0.122399576897919
350	0.118133251048903
360	0.113706131661957
370	0.109447418343962
380	0.105662957266986
390	0.102114468529976
400	0.0986587275999682
410	0.0954813189309789
420	0.0924962608719397
430	0.0897243881339591
440	0.0871192417270095
450	0.0846912039029348
460	0.082405986250933
470	0.0802014542889538
480	0.077965404834913
490	0.0757469475649941
500	0.0735804074109865
510	0.0715532575679845
520	0.0696114916789838
530	0.0677299899729178
540	0.0659119103019066
550	0.0641736545569529
560	0.062419694799928
570	0.0606358165899792
580	0.0589269778129164
590	0.0573626850629125
600	0.0558796750899546
610	0.0544013501489644
620	0.0528905882379149
630	0.0513841927859175
640	0.0498701089209135
650	0.0484829479539712
660	0.0471745617489887
670	0.0460269415449375
680	0.0449331415169354
690	0.0438342435439836
700	0.0427249365639
710	0.0416857610399575
720	0.0406168017909749
730	0.0396155952439585
740	0.038665570700914
750	0.0377874098659277
760	0.0368270642089783
770	0.0358606091979254
780	0.0349418841589113
790	0.034030537079957
800	0.0331254587429157
810	0.0323103515129333
820	0.0314650338409592
830	0.0306531108979016
840	0.0298834426359917
850	0.029126823871934
860	0.0284771518519165
870	0.0279135210499817
880	0.0273636816679073
890	0.0268119626489352
900	0.0262397962339946
910	0.0256791386149189
920	0.0251297842229405
930	0.0245812728809369
940	0.0240196308930081
950	0.0234402296639473
960	0.022853038545918
970	0.0222905281809744
980	0.0217268069980037
990	0.0211915790039257
1000	0.0207522394559874
1010	0.0204095220309455
1020	0.0200724503099536
1030	0.0197326303309637
1040	0.0193740009949579
1050	0.0190102731219213
1060	0.0186370596589995
1070	0.0182551940869189
1080	0.0178658825919911
1090	0.0174718876839961
1100	0.0170905925009492
1110	0.016723285447938
1120	0.0163603159519425
1130	0.016008349942922
1140	0.0157084889359567
1150	0.0154275009969069
1160	0.0151575892869005
1170	0.0148937559249589
1180	0.0146395505068995
1190	0.0143878147789565
1200	0.0141343356399375
1210	0.013881741380942
1220	0.0136187650119837
1230	0.0133516239809524
1240	0.0130790692219307
1250	0.0128035926599068
1260	0.0125274865999927
1270	0.0122802792739094
1280	0.0120712747059315
1290	0.0118674524949256
1300	0.0116636189679866
1310	0.0114614444360086
1320	0.0112637585639277
1330	0.0110693766389431
1340	0.0108762736949757
1350	0.0106923790759765
1360	0.010503698449952
1370	0.0103148000399642
1380	0.0101197617169646
1390	0.00991702616192924
1400	0.00971536075098811
1410	0.0095459650419798
1420	0.0093923640729372
1430	0.00924582692994136
1440	0.00910318258695497
1450	0.0089587527089634
1460	0.0088125716669083
1470	0.00865998692097492
1480	0.00850935489393123
1490	0.00835621136195641
1500	0.0082025693899368
1510	0.00804309787190505
1520	0.00788811632992292
1530	0.0077294411969433
1540	0.00759191899294365
1550	0.00748098937492614
1560	0.00736957908998193
1570	0.00726061237389786
1580	0.00715076815993143
1590	0.00704064156900586
1600	0.00692884773991409
1610	0.00683820687595471
1620	0.00672960392989808
1630	0.00662388230091437
1640	0.00653749418097505
1650	0.00642107508599565
1660	0.00630744253999183
1670	0.00618868061792455
1680	0.00608648845991411
1690	0.00599848874992404
1700	0.00592063124690867
1710	0.00584394260397403
1720	0.00576300823593101
1730	0.0056842448389034
1740	0.00560660143389669
1750	0.00552804391293193
1760	0.00544618379592521
1770	0.00536060133697447
1780	0.00527242167800068
1790	0.00518362263392191
1800	0.00509431118996417
1810	0.00501299890390783
1820	0.00494420119400729
1830	0.00487672153394669
1840	0.00481076090193255
1850	0.00474409804894549
1860	0.00467657668991706
1870	0.00460873746692414
1880	0.00454159037496993
1890	0.00447479498893699
1900	0.00441025695795361
1910	0.00434549268697992
1920	0.00428012026998204
1930	0.0042140921580085
1940	0.00414791164598682
1950	0.0040906538439458
1960	0.00403666944998804
1970	0.0039821148569672
1980	0.00392782108099254
1990	0.00387472928093757
2000	0.00382557671491668
2010	0.00377044517392733
2020	0.00371825965396511
2030	0.00366643753898188
2040	0.00361551142691496
2050	0.0035698628209957
2060	0.0035171750120071
2070	0.00346933448099662
2080	0.00342466777999562
2090	0.00339038523395629
2100	0.00335591857697182
2110	0.00331867851491552
2120	0.00327951054691766
2130	0.00323871950490684
2140	0.00319632802495562
2150	0.00315306003392379
2160	0.00310960813897054
2170	0.00306650689697108
2180	0.0030245327599232
2190	0.00298299587598194
2200	0.00294174387295243
2210	0.00290012133996242
2220	0.00286366080092648
2230	0.00282937860094989
2240	0.00279516552200221
2250	0.00276054770893097
2260	0.00272541662195636
2270	0.00268889328697242
2280	0.00265205808500468
2290	0.00261531632190781
2300	0.0025780034499121
2310	0.00254165882097368
2320	0.00250727108800675
2330	0.00247247470599632
2340	0.00243857409793691
2350	0.00240693702698991
2360	0.00237978776897307
2370	0.00235296942389596
2380	0.00232580504496127
2390	0.00229847296998287
2400	0.00227101441794275
2410	0.0022433305909999
2420	0.00221520374600459
2430	0.00219456863999312
2440	0.00216629812200608
2450	0.00213608654291875
2460	0.00210263126791688
2470	0.00207024319990978
2480	0.00204376625094937
2490	0.00202785656892956
2500	0.00201100824097011
2510	0.00199094378297104
2520	0.00197116436299893
2530	0.00195059093391592
2540	0.00192928413798654
2550	0.00190737664297558
2560	0.00188484260593214
2570	0.00186145668294557
2580	0.00183671750392023
2590	0.00181091315300819
2600	0.00178479301894185
2610	0.00175951309495304
2620	0.00173546300595717
2630	0.00171440886094842
2640	0.00169347814789944
2650	0.00167253173992776
2660	0.00165130334096375
2670	0.00163022355195608
2680	0.00160869154592547
2690	0.0015873912019515
2700	0.00156619872495867
2710	0.00154927506889635
2720	0.00152829063097215
2730	0.00150909860099091
2740	0.00148922319692701
2750	0.00146957418996863
2760	0.00145197807694331
2770	0.0014354174509208
2780	0.00141908866589802
2790	0.0014024355359652
2800	0.00138563021891969
2810	0.00136888780491518
2820	0.00135209819097781
2830	0.0013351040759062
2840	0.00131803526289787
2850	0.00130319554898506
2860	0.00128772308494263
2870	0.00127117181295944
2880	0.00125464451991775
2890	0.00123843468793439
2900	0.00122349001992461
2910	0.00120862040694192
2920	0.00119378254589719
2930	0.00117906986292837
2940	0.00116446931394876
2950	0.00114981771594103
2960	0.00113511861991356
2970	0.00112082287694193
2980	0.00110666838395446
2990	0.00109268291998887
3000	0.00107866155690317
3010	0.00106469559693778
3020	0.00105089704197781
3030	0.00103848376500082
3040	0.00102677249492444
3050	0.00101521282294925
3060	0.00100375482895743
3070	0.000992346791917953
3080	0.000982634416914152
3090	0.000970289956967463
3100	0.000958319389951612
3110	0.000946656640962829
3120	0.000934940386969174
3130	0.000923296547966856
3140	0.000911647847942731
3150	0.000900051625990272
3160	0.000888947646899396
3170	0.00087885034190549
3180	0.000868765537006766
3190	0.000858953531974294
3200	0.00084906970494103
3210	0.000839141907931662
3220	0.000829247062938521
3230	0.00081939207996129
3240	0.00080952185589922
3250	0.00079937393900309
3260	0.00078931793996162
3270	0.000779334823960198
3280	0.000769248200981565
3290	0.000759422731903214
3300	0.000750385393985198
3310	0.000741799151001032
3320	0.000733258287937133
3330	0.000724677324910772
3340	0.000716031229899272
3350	0.000707416765976632
3360	0.000698821934975058
3370	0.000690268549988104
3380	0.000681806423926901
3390	0.000673380889907094
3400	0.000665033987957031
3410	0.000656671335946157
3420	0.000648500212946601
3430	0.000640733067939436
3440	0.000633728468983463
3450	0.000626792527896214
3460	0.000619905971007029
3470	0.000613022685001852
3480	0.000607512667897936
3490	0.000602038510919556
3500	0.000596185955942019
3510	0.000589417382002466
3520	0.000581599274937616
3530	0.000573539660990718
3540	0.0005657940449737
3550	0.000558564106995618
3560	0.000551848422901458
3570	0.000545674381896788
3580	0.00053937303391649
3590	0.000532668082996679
3600	0.00052893499196216
3610	0.000522039744964786
3620	0.00051629997199143
3630	0.000509989484953621
3640	0.000503439152907958
3650	0.000496702646955782
3660	0.00048988409798767
3670	0.000483057549899968
3680	0.000476364164910592
3690	0.000469997810000677
3700	0.000464061785919512
3710	0.000458597057900079
3720	0.000453240397973786
3730	0.000447868616902269
3740	0.000442468182995981
3750	0.000437037707911259
3760	0.000431675377967622
3770	0.000426259410005514
3780	0.00042088452698863
3790	0.00041546622696842
3800	0.000410019344940338
3810	0.000404486714955965
3820	0.000399102532924189
3830	0.000393908600926807
3840	0.000389055393952731
3850	0.00038439640593424
3860	0.000379860856924097
3870	0.000375423226955718
3880	0.000371003317923169
3890	0.000366569807965789
3900	0.000362094127922319
3910	0.000357591655983924
3920	0.000353053617914156
3930	0.000348499528968205
3940	0.000343785371001104
3950	0.000339158090923775
3960	0.000334661698957461
3970	0.000332211714976438
3980	0.000326864891007972
3990	0.000323168805948626
4000	0.000320523305958886
4010	0.000318323305009471
4020	0.000315634637900075
4030	0.0003120618249568
4040	0.000307644487975267
4050	0.000302733019907464
4060	0.00029822664691892
4070	0.000293607645971861
4080	0.000290171660935812
4090	0.00028566415289788
4100	0.00028210104289883
4110	0.000278303433901783
4120	0.000274441293981909
4130	0.000270744465979078
4140	0.000267384004928317
4150	0.00026425121700413
4160	0.000261111939948933
4170	0.000258129450912747
4180	0.000255589645917098
4190	0.000253353844982485
4200	0.000251177343898235
4210	0.000248693080948215
4220	0.000246134046960833
4230	0.000244702127929486
4240	0.000241555831962614
4250	0.000238007771940829
4260	0.000234581246900234
4270	0.000231186530982086
4280	0.000227936709961796
4290	0.000224805809921236
4300	0.000221853993934928
4310	0.00021899757700794
4320	0.000216097122915926
4330	0.000213176328998088
4340	0.000210375922961248
4350	0.000207687186957628
4360	0.000205096766990209
4370	0.000202778387006219
4380	0.000200667486979
4390	0.000198519766968275
4400	0.000196183189927979
4410	0.000193703274931067
4420	0.000191231046983376
4430	0.000188818203923802
4440	0.000186485582958085
4450	0.000184222986945315
4460	0.00018199149189968
4470	0.000179796432917101
4480	0.000177575494944904
4490	0.000175384456952088
4500	0.000173257635992741
4510	0.000171265773929008
4520	0.000169403981999494
4530	0.000167614496945134
4540	0.000165860209904167
4550	0.00016408569797477
4560	0.00016222746899075
4570	0.00016034641691931
4580	0.000158407427989005
4590	0.00015648396299639
4600	0.000154580073967736
4610	0.000152689518927218
4620	0.000150794190972192
4630	0.000148812543898202
4640	0.000146943376989839
4650	0.000153511290932329
4660	0.000153100198986067
4670	0.000152068990928456
4680	0.00014803605790803
4690	0.000142184536912282
4700	0.000138980516908305
4710	0.000136663309945106
4720	0.000134586650005986
4730	0.000134321128939519
4740	0.00013439482290778
4750	0.000133536913949683
4760	0.000131386315956661
4770	0.000128800762922765
4780	0.000126819253978283
4790	0.000124996221984475
4800	0.000122784756968031
4810	0.000120577998927729
4820	0.000119762299959802
4830	0.000119188702910833
4840	0.000117971515919635
4850	0.000128957387914852
4860	0.000128985214928434
4870	0.000127800052950988
4880	0.000125594074006585
4890	0.000122588215958785
4900	0.000118434836963388
4910	0.000115722232976623
4920	0.000115351349904813
4930	0.000115039629008606
4940	0.000114133078909617
4950	0.000113080408937094
4960	0.000110641604919692
4970	0.000108307402911123
4980	0.000107215125922266
4990	0.00010692595992623
5000	0.000106128372976855
5010	0.000104378215951328
5020	0.000102322168004321
5030	0.000100543803910114
5040	9.95216779529073e-05
5050	9.86247559922049e-05
5060	9.71199920059007e-05
5070	9.5460143938908e-05
5080	9.42970289088407e-05
5090	9.33053339622347e-05
5100	9.22522289101835e-05
5110	9.11313709366368e-05
5120	8.99924779105277e-05
5130	8.89310178990854e-05
5140	8.78114778970485e-05
5150	8.62166230035655e-05
5160	8.47717119540903e-05
5170	8.37382769987016e-05
5180	8.26683389050231e-05
5190	8.15699769418643e-05
5200	8.05269700094868e-05
5210	7.95476529447114e-05
5220	7.87109800057806e-05
5230	7.79605979914777e-05
5240	7.7136743925621e-05
5250	7.63875509619538e-05
5260	7.56732839590768e-05
5270	7.48809219430768e-05
5280	7.40619019552469e-05
5290	7.32780829366675e-05
5300	7.24872189721282e-05
5310	7.16776349918291e-05
5320	7.08625359493453e-05
5330	7.0022141926529e-05
5340	6.91747789005603e-05
5350	6.83315369087723e-05
5360	6.75304798960497e-05
5370	6.67815189672183e-05
5380	6.60712279341169e-05
5390	6.53262279683986e-05
5400	6.45372139160827e-05
5410	6.3814272948548e-05
5420	6.31474089232142e-05
5430	6.25427200020567e-05
5440	6.19926189528996e-05
5450	6.14274629242573e-05
5460	6.083387995659e-05
5470	6.02755339969008e-05
5480	5.9701390000555e-05
5490	5.91096959396964e-05
5500	5.85161419621727e-05
5510	5.79359899575138e-05
5520	5.73455459971228e-05
5530	5.67372859450188e-05
5540	5.61619579002581e-05
5550	5.56204939812233e-05
5560	5.50413388964444e-05
5570	5.44333609013847e-05
5580	5.38317149221257e-05
5590	5.32257539589409e-05
5600	5.26296229281797e-05
5610	5.20651019542129e-05
5620	5.15284169750885e-05
5630	5.10144089957976e-05
5640	5.05102559600346e-05
5650	5.00191999890376e-05
5660	4.95273159231147e-05
5670	4.90528609589092e-05
5680	4.85853049667639e-05
5690	4.8111407977558e-05
5700	4.76468759416093e-05
5710	4.71890119797536e-05
5720	4.6736865897401e-05
5730	4.62732139112632e-05
5740	4.57902049220138e-05
5750	4.52931799372891e-05
5760	4.48096229774819e-05
5770	4.4347147991175e-05
5780	4.39068579680679e-05
5790	4.34889409461903e-05
5800	4.30815779282057e-05
5810	4.26764869416729e-05
5820	4.22968059865525e-05
5830	4.18816699720992e-05
5840	4.14727779798341e-05
5850	4.10454659913739e-05
5860	4.06071579845957e-05
5870	4.01781200025653e-05
5880	3.97596189714022e-05
5890	3.93487979408746e-05
5900	3.89568849641364e-05
5910	3.85685369792554e-05
5920	3.81909298994287e-05
5930	3.78068679083299e-05
5940	3.74251789025948e-05
5950	3.70499240034405e-05
5960	3.66672779819055e-05
5970	3.6300867918726e-05
5980	3.59388849346942e-05
5990	3.55860139507058e-05
6000	3.5239612998339e-05
6010	3.60925689619762e-05
6020	3.6240771919438e-05
6030	3.6335578897706e-05
6040	3.63070610092109e-05
6050	3.61402919679676e-05
6060	3.58570969183347e-05
6070	3.54914319586896e-05
6080	3.50752669646681e-05
6090	3.45801199728157e-05
6100	3.40300699690488e-05
6110	3.34287699388369e-05
6120	3.28349619849178e-05
6130	3.22146948974478e-05
6140	3.16485909479525e-05
6150	3.11783409188138e-05
6160	3.07473459315588e-05
6170	3.03700979884525e-05
6180	3.01113099112627e-05
6190	3.00419499126292e-05
6200	2.97002239904032e-05
6210	2.9265448915794e-05
6220	2.88922349227505e-05
6230	2.86791539565456e-05
6240	2.83745309843653e-05
6250	2.80297329027235e-05
6260	2.76498739140152e-05
6270	2.73988860044483e-05
6280	2.71869049583984e-05
6290	2.70049389428095e-05
6300	2.68274259269674e-05
6310	2.67502229007732e-05
6320	2.65613169858625e-05
6330	2.6287930950275e-05
6340	2.60451599842781e-05
6350	2.57752249126497e-05
6360	2.54905829706331e-05
6370	2.52046889954727e-05
6380	2.49431979000292e-05
6390	2.46851569727369e-05
6400	2.44029919258537e-05
6410	2.41472839661583e-05
6420	2.39012179008569e-05
6430	2.36760589586993e-05
6440	2.34534350056492e-05
6450	2.32398439266035e-05
6460	2.30278390063177e-05
6470	2.28405369853135e-05
6480	2.2670885982734e-05
6490	2.25030800038439e-05
6500	2.23272729726887e-05
6510	2.21586338966517e-05
6520	2.20035589109102e-05
6530	2.18335549106996e-05
6540	2.16630569411791e-05
6550	2.14648189285072e-05
6560	2.12467768960778e-05
6570	2.1031416963524e-05
6580	2.08283859137737e-05
6590	2.06288239041896e-05
6600	2.04230949520934e-05
6610	2.02672559908024e-05
6620	2.00450499505678e-05
6630	1.98434809135506e-05
6640	1.96399889773602e-05
6650	1.94535549553621e-05
6660	1.92685610045373e-05
6670	1.90759240012994e-05
6680	1.88931649063306e-05
6690	1.87119459269525e-05
6700	1.85333989293213e-05
6710	1.83613919944037e-05
6720	1.81928849087853e-05
6730	1.80302209855654e-05
6740	1.78813739921679e-05
6750	1.77216239762856e-05
6760	1.75675719447099e-05
6770	1.74373249137716e-05
6780	1.73057499068818e-05
6790	1.71668499433508e-05
6800	1.70261649827808e-05
6810	1.68793759485197e-05
6820	1.67339879908468e-05
6830	1.65882229339331e-05
6840	1.64401909614753e-05
6850	1.62876099238929e-05
6860	1.61412079933143e-05
6870	1.60009219598578e-05
6880	1.5863918974901e-05
6890	1.57276949721563e-05
6900	1.55938079160478e-05
6910	1.54620109924508e-05
6920	1.53302199805694e-05
6930	1.52041659475799e-05
6940	1.5081818901308e-05
6950	1.49631699741803e-05
6960	1.48460619584512e-05
6970	1.47265989198786e-05
6980	1.45987829682781e-05
6990	1.44696180086612e-05
7000	1.43419729283778e-05
7010	1.4219421927919e-05
7020	1.4099622944741e-05
7030	1.39754220072064e-05
7040	1.38520599648473e-05
7050	1.37253279035576e-05
7060	1.36017109753084e-05
7070	1.34810679810471e-05
7080	1.3354605925997e-05
7090	1.32303439386305e-05
7100	1.31021429297107e-05
7110	1.29906649135592e-05
7120	1.2877442941317e-05
7130	1.27630989936733e-05
7140	1.26548198977616e-05
7150	1.25426159911513e-05
7160	1.24303589927877e-05
7170	1.23238959304217e-05
7180	1.22192089975215e-05
7190	1.21089140066033e-05
7200	1.20005739745466e-05
7210	1.18969029472282e-05
7220	1.17950279445722e-05
7230	1.16903139542046e-05
7240	1.15888909704154e-05
7250	1.14886269102499e-05
7260	1.13910679147011e-05
7270	1.12893109189827e-05
7280	1.11899900048229e-05
7290	1.1093895977865e-05
7300	1.09962709302636e-05
7310	1.08984019107083e-05
7320	1.0802385986608e-05
7330	1.0706413945627e-05
7340	1.06130898984702e-05
7350	1.05218829276055e-05
7360	1.04344679812129e-05
7370	1.03334369896402e-05
7380	1.02392339158541e-05
7390	1.01453149454755e-05
7400	1.00597439995909e-05
7410	9.96996595858946e-06
7420	9.88606791452185e-06
7430	9.79910396381456e-06
7440	9.71889596712572e-06
7450	9.63078593940736e-06
7460	9.54457198076852e-06
7470	9.45989893352817e-06
7480	9.38005598527525e-06
7490	9.29444797748147e-06
7500	9.20173897611676e-06
7510	9.11828999505815e-06
7520	9.03288196241192e-06
7530	8.95013499757624e-06
7540	8.87028090801323e-06
7550	8.78422190453421e-06
7560	8.70308497269434e-06
7570	8.62912395405147e-06
7580	8.54822997098381e-06
7590	8.46653995267843e-06
7600	8.38320795537584e-06
7610	8.30366991522169e-06
7620	8.22444496861863e-06
7630	8.14410395832965e-06
7640	8.06492994342989e-06
7650	7.98854694039619e-06
7660	7.91360093899129e-06
7670	7.84181190738309e-06
7680	7.77258696871286e-06
7690	7.70517499404377e-06
7700	7.63230093525635e-06
7710	7.55965197640762e-06
7720	7.4902579854097e-06
7730	7.42237796202971e-06
7740	7.35643800453545e-06
7750	7.28703594177205e-06
7760	7.21808896742004e-06
7770	7.15082398983213e-06
7780	7.08435993601597e-06
7790	7.0185709546422e-06
7800	6.95084190738271e-06
7810	6.88175191498885e-06
7820	6.81783990330587e-06
7830	6.7538499024522e-06
7840	6.68904692702199e-06
7850	6.6252039232495e-06
7860	6.56124200304475e-06
7870	6.4984440086846e-06
7880	6.43599491922942e-06
7890	6.3766469793336e-06
7900	6.31650993909716e-06
7910	6.25800794296083e-06
7920	6.19475395069458e-06
7930	6.13522990988713e-06
7940	6.08052698680694e-06
7950	6.0223079572097e-06
7960	5.95855999563355e-06
7970	5.8927569170919e-06
7980	5.82752090849681e-06
7990	5.76695890686096e-06
8000	5.70965198676276e-06
8010	5.65201798963244e-06
8020	5.59057798454887e-06
8030	5.52820995380898e-06
8040	5.47343495327368e-06
8050	5.41720999081008e-06
8060	5.36047195964784e-06
8070	5.30301497292385e-06
8080	5.24256495282316e-06
8090	5.18591491527332e-06
8100	5.12972599153727e-06
8110	5.06648598275206e-06
8120	5.01252895901416e-06
8130	4.95498795771709e-06
8140	4.89753290366934e-06
8150	4.8417499556308e-06
8160	4.78697995731636e-06
8170	4.73472096018668e-06
8180	4.68035693756974e-06
8190	4.62636296560959e-06
8200	4.57491591987491e-06
8210	4.52136293915828e-06
8220	4.47175796125521e-06
8230	4.41473594037234e-06
8240	4.36204197740153e-06
8250	4.31423393365549e-06
8260	4.26802091624268e-06
8270	4.22062191773875e-06
8280	4.17372598349175e-06
8290	4.12828592288861e-06
8300	4.08017797326465e-06
8310	4.03344893129542e-06
8320	3.98833799408749e-06
8330	3.93938091747259e-06
8340	3.88574994758528e-06
8350	3.83260089620308e-06
8360	3.78128493139229e-06
8370	3.73635600681155e-06
8380	3.68816995433008e-06
8390	3.64230800187215e-06
8400	3.59566593033378e-06
8410	3.54539997715619e-06
8420	3.4998039382117e-06
8430	3.45349099006853e-06
8440	3.41208692589134e-06
8450	3.36325092575862e-06
8460	3.31185697177716e-06
8470	3.26368297010049e-06
8480	3.21599691233132e-06
8490	3.16756199936208e-06
8500	3.11837391109293e-06
8510	3.07037589664105e-06
8520	3.02487592307443e-06
8530	2.98122597541806e-06
8540	2.94178391868627e-06
8550	2.90532295821322e-06
8560	2.86902798052324e-06
8570	2.82698999853892e-06
8580	2.78217896720889e-06
8590	2.74052899840171e-06
8600	2.69372992534045e-06
8610	2.64936090843548e-06
8620	2.6098169882971e-06
8630	6.47687795662932e-06
8640	7.83255393344007e-06
8650	8.33701392366493e-06
8660	8.25750100830192e-06
8670	5.86598400786897e-06
8680	4.24185600422788e-06
8690	3.72840395357343e-06
8700	3.17755791456875e-06
8710	3.08724293063278e-06
8720	3.7684939115934e-06
8730	4.42868895333959e-06
8740	4.59324098756042e-06
8750	4.15824092669936e-06
8760	3.86930696549825e-06
8770	3.7410119375636e-06
8780	3.42261398600385e-06
8790	2.8495069273049e-06
8800	2.50079494890088e-06
8810	2.97225096801412e-06
8820	3.28147393702238e-06
8830	3.22998698720767e-06
8840	2.85764599539107e-06
8850	2.61886793850863e-06
8860	2.64875893662975e-06
8870	2.55090594691865e-06
8880	2.37659196500317e-06
8890	2.39853193306772e-06
8900	2.54697397394921e-06
8910	2.52426991664834e-06
8920	2.3940539222167e-06
8930	2.33118589676451e-06
8940	2.30605098749948e-06
8950	2.29704494358884e-06
8960	2.26646898227045e-06
8970	2.19887795083196e-06
8980	2.18395291540219e-06
8990	2.23886797812156e-06
9000	2.23797189846664e-06
9010	2.20229594560806e-06
9020	2.13209898447531e-06
9030	2.03305694412848e-06
9040	1.90499690688739e-06
9050	1.79057099103375e-06
9060	1.70250200426381e-06
9070	1.79751691575802e-06
9080	1.86452393791114e-06
9090	1.86391400802677e-06
9100	1.81875793714426e-06
9110	1.75657794443396e-06
9120	1.68607198247628e-06
9130	1.64113100709073e-06
9140	1.6086619325506e-06
9150	1.57584599946858e-06
9160	1.58003194883349e-06
9170	1.566771970829e-06
9180	1.51456094954483e-06
9190	1.45907392834488e-06
9200	1.41825194077683e-06
9210	1.37135600652982e-06
9220	1.31018191495968e-06
9230	1.26150996493379e-06
9240	1.25962299080129e-06
9250	1.29602494780556e-06
9260	1.30960097521893e-06
9270	1.30416299271019e-06
9280	1.28328599657834e-06
9290	1.25901499359315e-06
9300	1.2289599453652e-06
9310	1.19760693451099e-06
9320	1.16377998438111e-06
9330	1.14454394406494e-06
9340	1.14756596758525e-06
9350	1.15229897801328e-06
9360	1.13677697299863e-06
9370	1.10408996079059e-06
9380	1.05907793113147e-06
9390	1.00305396699696e-06
9400	9.60887973633362e-07
9410	9.27127985050902e-07
9420	9.13895974008483e-07
9430	9.25349922908936e-07
9440	9.29047928366344e-07
9450	9.17829993341002e-07
9460	8.97891936801898e-07
9470	8.72054897627095e-07
9480	8.41451992528164e-07
9490	8.11265977063158e-07
9500	7.88610009294644e-07
9510	7.7675190368609e-07
9520	7.66059997658886e-07
9530	7.48097932046221e-07
9540	7.2290697517019e-07
9550	6.89479975335416e-07
9560	6.50699007564981e-07
9570	6.23284904577304e-07
9580	6.01039005232451e-07
9590	5.92719970882172e-07
9600	5.96769950789167e-07
9610	5.96354993831483e-07
9620	5.91337993682828e-07
9630	5.82828988626716e-07
9640	5.65417963116488e-07
9650	5.52095912098594e-07
9660	5.31983005203074e-07
9670	5.13666009283043e-07
9680	4.9295795179205e-07
9690	4.74008970741124e-07
9700	4.58010958936939e-07
9710	4.41384941041179e-07
9720	4.18444983552035e-07
9730	3.89106958209595e-07
9740	3.58731995220296e-07
9750	3.29898966811015e-07
9760	3.14006911139586e-07
9770	3.08203993881762e-07
9780	3.02046942124434e-07
9790	2.94561914415681e-07
9800	2.84182988252724e-07
9810	2.6717793844e-07
9820	2.50126959144836e-07
9830	2.35748984778184e-07
9840	2.17542947211768e-07
9850	2.00526983462623e-07
9860	1.84302962225047e-07
9870	1.65171968546929e-07
9880	1.42884005072119e-07
9890	1.23864992929157e-07
9900	1.07876985566691e-07
9910	9.41799953579903e-08
9920	8.33049398352159e-08
9930	7.05849743098952e-08
9940	6.189100076881e-08
9950	5.37829691893421e-08
9960	4.68319285573671e-08
9970	4.13519956055097e-08
9980	2.75679212791147e-08
9990	1.56639998749597e-08
10000	0


==> CostvsIters_Diff_PD.dat <==
iter	cost
0	360.739488742258
1	360.739488742258
10	54.107163502763
20	25.394431024018
30	13.6937191515519
40	7.81719398886491
50	5.52448586737592
60	3.50771914073994
70	2.698553127683
80	1.76342096243093
90	1.33115546362592
100	1.00989684078991
110	0.809992526674932
120	0.691513985970005
130	0.586919680209007
140	0.496598063812939
150	0.400082540220978
160	0.345341051008972
170	0.303011248237908
180	0.27187333850793
190	0.255481704419935
200	0.234463806476924
210	0.213029791292911
220	0.188086787344901
230	0.173360294709937
240	0.160160037619903
250	0.150735474753901
260	0.143818451859943
270	0.135206307042949
280	0.125125452807993
290	0.112287266916951
300	0.105749512615944
310	0.101159704293991
320	0.095885241243991
330	0.09242052606794
340	0.0885276925129119
350	0.0820660544150087
360	0.0769187739639392
370	0.0714550894969079
380	0.0671193823269505
390	0.0648999329760045
400	0.0636056062829766
410	0.0600879650110073
420	0.0555190457369008
430	0.0513092834600002
440	0.0478036173419696
450	0.0448763788099313
460	0.0437173495289471
470	0.0425780116969463
480	0.0413962340749094
490	0.039067822134939
500	0.0365665609029975
510	0.0345902042139414
520	0.0325589712359715
530	0.0312337073609115
540	0.0305697429529346
550	0.0298141454200049
560	0.0280233004789352
570	0.0261456962309694
580	0.0246299210328971
590	0.0238238066839358
600	0.023514956808981
610	0.0231180742420065
620	0.022505483563009
630	0.0212806417049478
640	0.0200045502019748
650	0.0190608596299171
660	0.0184889432439377
670	0.0183706153949288
680	0.0181780663280051
690	0.017759493059998
700	0.016723125358908
710	0.0157363130178965
720	0.014895141680995
730	0.0146858312049289
740	0.0146261590759877
750	0.0142124047399648
760	0.0136287647969766
770	0.0127865426819653
780	0.0118250424129656
790	0.0110026408849535
800	0.0106162841238984
810	0.0104679762810065
820	0.0105240312269643
830	0.0102754190619407
840	0.00996652429194
850	0.00967122703195855
860	0.00933870253197711
870	0.00894419691599069
880	0.00877065468796445
890	0.00860792520700215
900	0.00828275804599343
910	0.00788552778590201
920	0.00744179229593556
930	0.00712094369100669
940	0.00695126285097558
950	0.00693881439292454
960	0.00680578275193966
970	0.00651557811090697
980	0.00633321207192239
990	0.00606724548890725
1000	0.00588630039499094
1010	0.00580831110096369
1020	0.00578563275496435
1030	0.00577885821894597
1040	0.00565198910089748
1050	0.00538637477893644
1060	0.00512357892000637
1070	0.00491296382290329
1080	0.00477663727690469
1090	0.00467262745291919
1100	0.00453828711999904
1110	0.00440318543394369
1120	0.00421222629995555
1130	0.00402605096996922
1140	0.00391360046398859
1150	0.00392087224190618
1160	0.0039754364700002
1170	0.00398007918192889
1180	0.0039412636670022
1190	0.00380746015400746
1200	0.00365711100096178
1210	0.00349350351200428
1220	0.00339291451200552
1230	0.00330598738298704
1240	0.00321817752490006
1250	0.00314578350696593
1260	0.00303755439995257
1270	0.0029237994729101
1280	0.00283762466199278
1290	0.0028288520749129
1300	0.00287351399992986
1310	0.00284156409395564
1320	0.00282293775489961
1330	0.00273800702791505
1340	0.00261672432793603
1350	0.00250862006294028
1360	0.00246268123999016
1370	0.00240676560099473
1380	0.00234718531794442
1390	0.00226236237097055
1400	0.00217569923495375
1410	0.00208656456493372
1420	0.00204001643589891
1430	0.00200311292599054
1440	0.00198635588992602
1450	0.00196865324494411
1460	0.00192856673197639
1470	0.00186067707500115
1480	0.00177624551793087
1490	0.00170641471197541
1500	0.0016935184949034
1510	0.00168091612295029
1520	0.00164967262594473
1530	0.00160795035094452
1540	0.00155103307497484
1550	0.0014873898840051
1560	0.0014435523839893
1570	0.00143325954093143
1580	0.00143715724300364
1590	0.00142184041794735
1600	0.0013900533119795
1610	0.001339791484952
1620	0.00127896620494994
1630	0.00123527143898627
1640	0.00122147000490713
1650	0.00121347130800586
1660	0.00119805103497583
1670	0.00117075765797381
1680	0.00112574026297807
1690	0.00107693224697414
1700	0.00105580309093511
1710	0.0010667537100062
1720	0.00108237160395674
1730	0.0010792288429684
1740	0.00105978485498781
1750	0.00102429078697241
1760	0.000979753574938513
1770	0.000942021091987044
1780	0.00092552957096359
1790	0.000923062864899293
1800	0.000905255444990871
1810	0.000886628765897512
1820	0.000862250625914385
1830	0.00084233883694651
1840	0.000825846369934879
1850	0.000823121373969116
1860	0.000824674245905044
1870	0.000817141768948204
1880	0.00079756648494822
1890	0.000768342455899074
1900	0.000742048090955905
1910	0.000723333370956425
1920	0.00071654960493106
1930	0.000706562391997068
1940	0.000688451775999965
1950	0.000664564198928019
1960	0.000635674946920517
1970	0.000609655768926132
1980	0.000596652772969719
1990	0.000591845909980293
2000	0.000592221067904575
2010	0.000590778472997044
2020	0.00057416320100856
2030	0.000553901104922261
2040	0.000539909416943374
2050	0.000531348361960227
2060	0.000528991414967095
2070	0.000528454775007958
2080	0.000525298683896835
2090	0.000510588102997644
2100	0.000493715299967334
2110	0.000479871490938422
2120	0.000466630383925803
2130	0.000460081640994758
2140	0.000455735504942822
2150	0.000452455839990762
2160	0.00045867193500726
2170	0.000449498709940599
2180	0.000441534519950437
2190	0.000434558415008723
2200	0.000422659407945503
2210	0.000410403170008067
2220	0.000405010402914741
2230	0.000398173350959041
2240	0.000389283844924648
2250	0.000384846668907812
2260	0.000381448246002947
2270	0.000379095886955838
2280	0.000376728589913
2290	0.000373011505985232
2300	0.000363733672998023
2310	0.000357183933942906
2320	0.000349087439985851
2330	0.000343306803983978
2340	0.00033916436200343
2350	0.000336674232926271
2360	0.000330481163928198
2370	0.000321422290994633
2380	0.000310278692950305
2390	0.000299401350957851
2400	0.000293840118956723
2410	0.000291780029897382
2420	0.000289519624971035
2430	0.000284187722968454
2440	0.000277104291967589
2450	0.000270938896960615
2460	0.00026746445689696
2470	0.000264475293988653
2480	0.000262967619960364
2490	0.000261553283962712
2500	0.000259098296965021
2510	0.000255291608937114
2520	0.000251160328957667
2530	0.000246612784962963
2540	0.000242740158910237
2550	0.000240785844994207
2560	0.000237978872974054
2570	0.000233060273899355
2580	0.000225232527895969
2590	0.000218619181964641
2600	0.000215628306932558
2610	0.000214490720964022
2620	0.000213772462984707
2630	0.000213309933997152
2640	0.000211814071917615
2650	0.000209545390930543
2660	0.000207499289899715
2670	0.000213113472909754
2680	0.000210556837942022
2690	0.00021061583493065
2700	0.000207427837949581
2710	0.000203633145929416
2720	0.000197903671960376
2730	0.000191776198903426
2740	0.000186255551966497
2750	0.000183146896006292
2760	0.000181834655904822
2770	0.000179741284000556
2780	0.000176635801949487
2790	0.000173534509940509
2800	0.000171147856008247
2810	0.000168278073942929
2820	0.000166354420912285
2830	0.000164484388960773
2840	0.0001626985109624
2850	0.000160229513994636
2860	0.000157505150923498
2870	0.000154642084908119
2880	0.000152275747950625
2890	0.000149838566926519
2900	0.000147350452948558
2910	0.000144974811973952
2920	0.000142386404945682
2930	0.000139957296937609
2940	0.000137912806962959
2950	0.000138234518999525
2960	0.000138884350008084
2970	0.000139041981924493
2980	0.000138350019938116
2990	0.000137203104941364
3000	0.000135566606900284
3010	0.00013352132395994
3020	0.000131296199924691
3030	0.000129311247974329
3040	0.000127427915003864
3050	0.00012574892093653
3060	0.000124081547937749
3070	0.000122276751994832
3080	0.000120570990929991
3090	0.000118854700986049
3100	0.00011694526995143
3110	0.00011532537689618
3120	0.000114182733909729
3130	0.000112823351969382
3140	0.000111498658952769
3150	0.000110826718923818
3160	0.00011041663094602
3170	0.000109877561953908
3180	0.000109335296997415
3190	0.000108721436959058
3200	0.000107977468928766
3210	0.000107155754903943
3220	0.000106153181945956
3230	0.000104984105973926
3240	0.000103815934949125
3250	0.000102727841976957
3260	0.000101396339914572
3270	9.95613999066336e-05
3280	9.73571669646844e-05
3290	9.52593339889063e-05
3300	9.3686881996291e-05
3310	9.36400469981891e-05
3320	9.36445869683666e-05
3330	9.3226622993825e-05
3340	9.31447789298545e-05
3350	9.31932579533168e-05
3360	9.32838569269734e-05
3370	9.31470628984243e-05
3380	9.29287319877403e-05
3390	9.24124379935165e-05
3400	9.14346879881123e-05
3410	9.03672789718257e-05
3420	8.88308749154021e-05
3430	8.73080459768971e-05
3440	8.55011439853115e-05
3450	8.38561899172419e-05
3460	8.23510379177606e-05
3470	8.09142679827346e-05
3480	7.97428499481612e-05
3490	7.89282319146878e-05
3500	7.90363749274547e-05
3510	7.91195869851435e-05
3520	7.91917389051378e-05
3530	7.92363889559056e-05
3540	7.91202648997569e-05
3550	7.89130509701863e-05
3560	7.84628389283171e-05
3570	7.77827639240058e-05
3580	7.69986279465229e-05
3590	7.60461399522683e-05
3600	7.49995720070729e-05
3610	7.39663819331327e-05
3620	7.27834290046303e-05
3630	7.15017249603989e-05
3640	7.04733789689271e-05
3650	6.96893239364726e-05
3660	6.91417340021871e-05
3670	6.89032169702841e-05
3680	6.89718009425633e-05
3690	6.90834799570439e-05
3700	6.90768349613791e-05
3710	6.92267199156049e-05
3720	8.04338249054126e-05
3730	8.31119180020323e-05
3740	8.4133946984366e-05
3750	8.48502209009894e-05
3760	8.36779889823447e-05
3770	7.43339309110524e-05
3780	7.20871689736668e-05
3790	7.10266119767766e-05
3800	7.040373293421e-05
3810	7.01598419254879e-05
3820	7.3151829951712e-05
3830	7.23072070059061e-05
3840	7.18069719596315e-05
3850	7.05751309624247e-05
3860	6.87774419247944e-05
3870	6.6743509933076e-05
3880	6.5849644897753e-05
3890	6.49648159196659e-05
3900	6.36622559113675e-05
3910	6.35888219449043e-05
3920	6.39877139292366e-05
3930	6.40688389239585e-05
3940	6.37889139625258e-05
3950	6.23115539610808e-05
3960	6.11861729566954e-05
3970	6.02887969307631e-05
3980	5.92450079466289e-05
3990	5.88246319921382e-05
4000	5.85837090056884e-05
4010	5.80591259904395e-05
4020	5.74958990000596e-05
4030	5.74343659991428e-05
4040	5.66254469731575e-05
4050	5.59458788984557e-05
4060	5.567267794504e-05
4070	5.59266129585012e-05
4080	5.55495859089206e-05
4090	5.568615199536e-05
4100	5.57788189325947e-05
4110	5.57739069790841e-05
4120	5.56063479280056e-05
4130	5.55232219312529e-05
4140	5.4909722962293e-05
4150	5.41258709745307e-05
4160	5.34785729087162e-05
4170	5.28604278997591e-05
4180	5.20008379680803e-05
4190	5.12739359237457e-05
4200	5.04839929362788e-05
4210	5.01624069784157e-05
4220	5.01085509085897e-05
4230	4.98943159072951e-05
4240	4.96393059847833e-05
4250	4.96302179726626e-05
4260	4.93695279146777e-05
4270	4.93304639803682e-05
4280	4.91781869413899e-05
4290	4.9178518906956e-05
4300	4.91328189582418e-05
4310	4.9112395913653e-05
4320	4.8894862970883e-05
4330	4.85049489498124e-05
4340	4.78835679587064e-05
4350	4.72903140007475e-05
4360	4.6787008955107e-05
4370	4.62361849713488e-05
4380	4.57208249144969e-05
4390	4.53614959496917e-05
4400	4.52822289389587e-05
4410	4.54364489996806e-05
4420	4.56011639471399e-05
4430	4.56526579455385e-05
4440	4.56342229426809e-05
4450	4.55531348961813e-05
4460	4.54861119578709e-05
4470	4.53700299658522e-05
4480	4.5306604988582e-05
4490	4.52334529654763e-05
4500	4.49400869229066e-05
4510	4.45850829464689e-05
4520	4.4157112938592e-05
4530	4.36989319041459e-05
4540	4.32136389463267e-05
4550	4.26832629045748e-05
4560	4.21366579530513e-05
4570	4.16510109744195e-05
4580	4.13412939224145e-05
4590	4.13073939853348e-05
4600	4.13966610040006e-05
4610	4.14628059388633e-05
4620	4.14870210079243e-05
4630	4.13896589179785e-05
4640	4.1351544950885e-05
4650	4.11930819836925e-05
4660	4.10944589930295e-05
4670	4.09085949968357e-05
4680	4.07394189778643e-05
4690	4.05502389639878e-05
4700	4.03048549060259e-05
4710	3.99769309069598e-05
4720	3.96902310058067e-05
4730	3.93807099499099e-05
4740	3.90616409049471e-05
4750	3.87576019420521e-05
4760	3.86200529192138e-05
4770	3.86298489729597e-05
4780	3.86647569712295e-05
4790	3.87183889642984e-05
4800	3.87619139701201e-05
4810	3.87609189829163e-05
4820	3.87556149235024e-05
4830	3.87442659075532e-05
4840	3.86265649012785e-05
4850	3.85348999998314e-05
4860	3.82826870009012e-05
4870	3.80320989279426e-05
4880	3.77546639356297e-05
4890	3.74580359903121e-05
4900	3.71113729897843e-05
4910	3.66644439964148e-05
4920	3.63280279316314e-05
4930	3.60281389930606e-05
4940	3.57126280050579e-05
4950	3.56608690026405e-05
4960	3.56916209511837e-05
4970	3.56770539156059e-05
4980	3.56642769929749e-05
4990	3.56706669890627e-05
5000	3.56279649622593e-05
5010	3.55876119328968e-05
5020	3.54394369423972e-05
5030	3.5294376971251e-05
5040	3.51306989614386e-05
5050	3.49403279642502e-05
5060	3.47669359825886e-05
5070	3.45006449151697e-05
5080	3.43083239613406e-05
5090	3.40350699161718e-05
5100	3.37682579356624e-05
5110	3.35303939209552e-05
5120	3.3458377970419e-05
5130	3.34811579705274e-05
5140	3.3532092970745e-05
5150	3.35932739972122e-05
5160	3.35719989834615e-05
5170	3.35673009885795e-05
5180	3.34978349201265e-05
5190	3.34629529561425e-05
5200	3.34035339619732e-05
5210	3.32835029439593e-05
5220	3.31477629060828e-05
5230	3.29261459910413e-05
5240	3.27424600072845e-05
5250	3.25317149645343e-05
5260	3.22807369457223e-05
5270	3.20449609034767e-05
5280	3.17902959068306e-05
5290	3.1590727985531e-05
5300	3.14189509253993e-05
5310	3.13794369048992e-05
5320	3.13561399707396e-05
5330	3.13688689175251e-05
5340	3.13238349463063e-05
5350	3.12817569465551e-05
5360	3.12265619868413e-05
5370	3.11907080003948e-05
5380	3.10843329316413e-05
5390	3.097044691458e-05
5400	3.082609998728e-05
5410	3.06775019680572e-05
5420	3.05461279594965e-05
5430	3.03782549053722e-05
5440	3.02263089224653e-05
5450	3.00478969847973e-05
5460	2.9902600999776e-05
5470	2.97330929015516e-05
5480	2.96429579975666e-05
5490	2.95902609650511e-05
5500	2.96183119417037e-05
5510	2.96190859216949e-05
5520	2.96446129368633e-05
5530	2.96482379553709e-05
5540	2.95951609814438e-05
5550	2.95474079621272e-05
5560	2.94795358968258e-05
5570	2.93743549946157e-05
5580	2.92917419528749e-05
5590	2.9125102969374e-05
5600	2.89831669988416e-05
5610	2.87943259991152e-05
5620	2.8670376991613e-05
5630	2.8495888955149e-05
5640	2.836831993136e-05
5650	2.819346900651e-05
5660	2.80539439927452e-05
5670	2.79661679769561e-05
5680	2.79612469284984e-05
5690	2.78975039691431e-05
5700	2.78163479379145e-05
5710	2.78006619964799e-05
5720	2.77430999631179e-05
5730	2.76067039521877e-05
5740	2.75141489964881e-05
5750	2.74413769147941e-05
5760	2.73640829391297e-05
5770	2.72294009846519e-05
5780	2.70857929081103e-05
5790	2.69544069624317e-05
5800	2.68608049509567e-05
5810	2.6711230930232e-05
5820	2.6611473003868e-05
5830	2.65159749233135e-05
5840	2.64276719690315e-05
5850	2.63579210013631e-05
5860	2.6347977950536e-05
5870	2.63350169689147e-05
5880	2.63316109112566e-05
5890	2.62752109847497e-05
5900	2.6231505898977e-05
5910	2.61500819078719e-05
5920	2.60738119095549e-05
5930	2.60157869433897e-05
5940	2.59441029584195e-05
5950	2.58201609995012e-05
5960	2.5713150989759e-05
5970	2.55977689676001e-05
5980	2.54755140076668e-05
5990	2.5415433924536e-05
6000	2.52568929681729e-05
6010	2.51666449457844e-05
6020	2.50334809379638e-05
6030	2.49624519028657e-05
6040	2.4889026008168e-05
6050	2.48232460080544e-05
6060	2.48404719513928e-05
6070	2.47949189997598e-05
6080	2.47066549263764e-05
6090	2.46622279291842e-05
6100	2.46066639419951e-05
6110	2.44994660079101e-05
6120	2.44329859242498e-05
6130	2.43642979285141e-05
6140	2.43072029206814e-05
6150	2.41742719708782e-05
6160	2.41133689087292e-05
6170	2.40476309727455e-05
6180	2.38962509229168e-05
6190	2.37635910025347e-05
6200	2.36911539559514e-05
6210	2.36235568991106e-05
6220	2.35935219734529e-05
6230	2.35458448969439e-05
6240	2.35100719692127e-05
6250	2.34978959952059e-05
6260	2.3448463934983e-05
6270	2.33775389233415e-05
6280	2.33565280041148e-05
6290	2.33228079196124e-05
6300	2.32319279120929e-05
6310	2.31526219067746e-05
6320	2.30820990054781e-05
6330	2.30047559170998e-05
6340	2.29168679197755e-05
6350	2.28116339258122e-05
6360	2.26746449243365e-05
6370	2.25812419785143e-05
6380	2.2512976897815e-05
6390	2.24178679673059e-05
6400	2.23271849790763e-05
6410	2.22808369017002e-05
6420	2.22667009666111e-05
6430	2.22232429223368e-05
6440	2.21615059672331e-05
6450	2.21162960087895e-05
6460	2.20795849372735e-05
6470	2.19915619936728e-05
6480	2.19353689772106e-05
6490	2.18870809476357e-05
6500	2.18001910070598e-05
6510	2.17296839082337e-05
6520	2.16078090033989e-05
6530	2.1540342913795e-05
6540	2.14632899542266e-05
6550	2.14092459600579e-05
6560	2.12940009305385e-05
6570	2.12248439765972e-05
6580	2.11599199246848e-05
6590	2.1146922904336e-05
6600	2.11092399240442e-05
6610	2.10562549227689e-05
6620	2.10305209975559e-05
6630	2.09800069796984e-05
6640	2.09535219255486e-05
6650	2.08880409218182e-05
6660	2.0818738903472e-05
6670	2.07600359090065e-05
6680	2.07101019213951e-05
6690	2.06167579790417e-05
6700	2.05297689035433e-05
6710	2.04794919227425e-05
6720	2.03923279968876e-05
6730	2.0326973981355e-05
6740	2.02772489501513e-05
6750	2.0194919898131e-05
6760	2.01331249627401e-05
6770	2.00697849095377e-05
6780	2.00422319949212e-05
6790	2.00244149937134e-05
6800	1.99693499780551e-05
6810	1.98999128997457e-05
6820	1.98052869109233e-05
6830	1.97912559087854e-05
6840	1.97521799236711e-05
6850	1.9681377921188e-05
6860	1.96120249711385e-05
6870	1.95258089661365e-05
6880	1.94364419030535e-05
6890	1.93688960052896e-05
6900	1.93222249436076e-05
6910	1.92700609886742e-05
6920	1.9232355953136e-05
6930	1.91808309182306e-05
6940	1.91247809198103e-05
6950	1.90803179975774e-05
6960	1.90589529438512e-05
6970	1.90235329000643e-05
6980	1.89967009873726e-05
6990	1.89409939821417e-05
7000	1.88922589359208e-05
7010	1.8841995938601e-05
7020	1.88090670008023e-05
7030	1.87575079735325e-05
7040	1.87099749382469e-05
7050	1.86743609447149e-05
7060	1.86045779173583e-05
7070	1.85535209311638e-05
7080	1.85399159136068e-05
7090	1.84576359743005e-05
7100	1.84079580094476e-05
7110	1.83308949317507e-05
7120	1.8300686974726e-05
7130	1.82259759640147e-05
7140	1.81862169483793e-05
7150	1.81037269157969e-05
7160	1.80517019998661e-05
7170	1.79963939217487e-05
7180	1.79368449835238e-05
7190	1.79144529965924e-05
7200	1.78663099177356e-05
7210	1.78478219368117e-05
7220	1.77803719907388e-05
7230	1.77403369434614e-05
7240	1.76512049847588e-05
7250	1.75928389580804e-05
7260	1.75244499587279e-05
7270	1.7499499904261e-05
7280	1.74746409129511e-05
7290	1.74218389474845e-05
7300	1.7401938976036e-05
7310	1.73564129681836e-05
7320	1.73475319797944e-05
7330	1.73032059365141e-05
7340	1.72840589129919e-05
7350	1.7268546912419e-05
7360	1.72182619735395e-05
7370	1.71567108964155e-05
7380	1.7076922972592e-05
7390	1.70268369856785e-05
7400	1.69954149669138e-05
7410	1.69577989481695e-05
7420	1.69159679899167e-05
7430	1.68699920095605e-05
7440	1.68086049825433e-05
7450	1.67256719123543e-05
7460	1.66842429507597e-05
7470	1.66436209383392e-05
7480	1.66056360058064e-05
7490	1.65451779139403e-05
7500	1.65263859344122e-05
7510	1.65267039164974e-05
7520	1.65130099958333e-05
7530	1.64446639701055e-05
7540	1.639755191718e-05
7550	1.63474169312394e-05
7560	1.62886969974352e-05
7570	1.62408249479995e-05
7580	1.61814159582718e-05
7590	1.61321059977126e-05
7600	1.60991639859276e-05
7610	1.60620108999865e-05
7620	1.60342319759366e-05
7630	1.60087020049104e-05
7640	1.59639889716345e-05
7650	1.59309319087697e-05
7660	1.58769049676266e-05
7670	1.5832621897971e-05
7680	1.57859828959772e-05
7690	1.57438499854834e-05
7700	1.56829929665037e-05
7710	1.56558450044031e-05
7720	1.56147679035712e-05
7730	1.55886199308952e-05
7740	1.55695939838552e-05
7750	1.5524692003055e-05
7760	1.54882139895562e-05
7770	1.54608929960887e-05
7780	1.54274499664098e-05
7790	1.53795449477911e-05
7800	1.53577179844433e-05
7810	1.52950369738392e-05
7820	1.52478029349368e-05
7830	1.51975480093824e-05
7840	1.52055379203375e-05
7850	1.5185574966381e-05
7860	1.51332490077039e-05
7870	1.50946289068088e-05
7880	1.50716489315528e-05
7890	1.50309720083897e-05
7900	1.49770769439783e-05
7910	1.49275829244289e-05
7920	1.49472359680658e-05
7930	1.49158969406926e-05
7940	1.48516729723269e-05
7950	1.48019169046165e-05
7960	1.47380209227777e-05
7970	1.46817709492097e-05
7980	1.46652679404724e-05
7990	1.46407669490145e-05
8000	1.45982949106838e-05
8010	1.45505169939497e-05
8020	1.45105979072468e-05
8030	1.44788449460975e-05
8040	1.44339549024153e-05
8050	1.43870460078688e-05
8060	1.43520849178458e-05
8070	1.43224759767691e-05
8080	1.42746939673088e-05
8090	1.42345719496006e-05
8100	1.42144699566416e-05
8110	1.41974089729047e-05
8120	1.41510329285666e-05
8130	1.41280609113892e-05
8140	1.40881869583609e-05
8150	1.40510589972109e-05
8160	1.40090359082023e-05
8170	1.39857139629385e-05
8180	1.39421618996494e-05
8190	1.3897980920774e-05
8200	1.3881930954085e-05
8210	1.38428249556455e-05
8220	1.3805869002681e-05
8230	1.3765837934443e-05
8240	1.3729776924265e-05
8250	1.3696787959816e-05
8260	1.36497440053063e-05
8270	1.36171969415955e-05
8280	1.35816969759617e-05
8290	1.3540948998525e-05
8300	1.35056599219752e-05
8310	1.34960069999579e-05
8320	1.34465489054492e-05
8330	1.34188429683491e-05
8340	1.33957469188317e-05
8350	1.33626359684058e-05
8360	1.33209409796109e-05
8370	1.33074679524725e-05
8380	1.3284082001519e-05
8390	1.32483569359465e-05
8400	1.32341249354795e-05
8410	1.32036609556963e-05
8420	1.31912059941897e-05
8430	1.31640409790634e-05
8440	1.31158639078421e-05
8450	1.3111584962644e-05
8460	1.31151579125799e-05
8470	1.30657720092131e-05
8480	1.30061669096904e-05
8490	1.29511189470577e-05
8500	1.29192649183096e-05
8510	1.2890621974293e-05
8520	1.28380759178981e-05
8530	1.28281449178758e-05
8540	1.28012059121829e-05
8550	1.27667109381946e-05
8560	1.27495150081813e-05
8570	1.27162149965443e-05
8580	1.26683589769527e-05
8590	1.26505939306298e-05
8600	1.2625067938643e-05
8610	1.25795609164925e-05
8620	1.25692170058755e-05
8630	1.25533849768544e-05
8640	1.25343309491655e-05
8650	1.24856509273741e-05
8660	1.24494739566217e-05
8670	1.24228499771561e-05
8680	1.24004340023021e-05
8690	1.23533849318846e-05
8700	1.23084410006413e-05
8710	1.22749459023908e-05
8720	1.22530399266907e-05
8730	1.22362339425308e-05
8740	1.22152109724993e-05
8750	1.21970939517269e-05
8760	1.21790999401128e-05
8770	1.21564759183457e-05
8780	1.21157179364673e-05
8790	1.21026589567919e-05
8800	1.20867059649754e-05
8810	1.2044976983816e-05
8820	1.20213619538845e-05
8830	1.20025799787982e-05
8840	1.1994241958746e-05
8850	1.19649199632477e-05
8860	1.19034049248512e-05
8870	1.18564269087074e-05
8880	1.18031629199322e-05
8890	1.17838089863653e-05
8900	1.17442739338003e-05
8910	1.17207239327399e-05
8920	1.16904459446232e-05
8930	1.16557649789684e-05
8940	1.16228079605207e-05
8950	1.16098429998601e-05
8960	1.15975129801882e-05
8970	1.15835470069214e-05
8980	1.15516809273686e-05
8990	1.15121259796069e-05
9000	1.14804959139292e-05
9010	1.14592319278017e-05
9020	1.14305579472784e-05
9030	1.13912609549516e-05
9040	1.13580869083307e-05
9050	1.13431309500811e-05
9060	1.13355549729022e-05
9070	1.13131139869438e-05
9080	1.12735099264683e-05
9090	1.12580650011296e-05
9100	1.12118899551206e-05
9110	1.11973179173219e-05
9120	1.11687539856575e-05
9130	1.11436299903289e-05
9140	1.11162769371731e-05
9150	1.10822829810786e-05
9160	1.10587559447595e-05
9170	1.10299610014408e-05
9180	1.101944394577e-05
9190	1.09969009827182e-05
9200	1.0971787901326e-05
9210	1.09652269202343e-05
9220	1.09290359660008e-05
9230	1.09018359353286e-05
9240	1.08750409708591e-05
9250	1.08530019815589e-05
9260	1.08251649635349e-05
9270	1.0803176905938e-05
9280	1.07694269217973e-05
9290	1.07645959133151e-05
9300	1.0742825907073e-05
9310	1.07311349211159e-05
9320	1.07007709857498e-05
9330	1.06780260011874e-05
9340	1.0657215966603e-05
9350	1.06194669342585e-05
9360	1.05983920093422e-05
9370	1.05665279761524e-05
9380	1.05518699911045e-05
9390	1.05377479258095e-05
9400	1.05117529756171e-05
9410	1.05015789131357e-05
9420	1.04766929780453e-05
9430	1.04440539416828e-05
9440	1.04157959412987e-05
9450	1.03842429552969e-05
9460	1.03811279359434e-05
9470	1.03619519222775e-05
9480	1.03340379382644e-05
9490	1.03098839190352e-05
9500	1.02855859722695e-05
9510	1.02637029613106e-05
9520	1.02287528989109e-05
9530	1.02015529819255e-05
9540	1.01815519428783e-05
9550	1.01517679240715e-05
9560	1.01265690091168e-05
9570	1.0091672947965e-05
9580	1.00669249150087e-05
9590	1.00658029396072e-05
9600	1.00566679748226e-05
9610	1.0052139941763e-05
9620	1.00321049103513e-05
9630	9.99862595563172e-06
9640	9.96293590560526e-06
9650	9.92351192508067e-06
9660	9.90789294519345e-06
9670	9.88195893114607e-06
9680	9.86478994491335e-06
9690	9.84462792530394e-06
9700	9.81822893209028e-06
9710	9.80259392235894e-06
9720	9.77772299393109e-06
9730	9.75305999872944e-06
9740	9.72303791968443e-06
9750	9.70025394053664e-06
9760	9.6846370070125e-06
9770	9.68840697623818e-06
9780	9.66476397934457e-06
9790	9.63932700415171e-06
9800	9.59548594892112e-06
9810	9.57906900111993e-06
9820	9.55868290475337e-06
9830	9.54094696226093e-06
9840	9.52884499838547e-06
9850	9.49109789871727e-06
9860	9.47301293763303e-06
9870	9.45907095228904e-06
9880	9.42434996886732e-06
9890	9.41102700835472e-06
9900	9.38721893817274e-06
9910	9.36125991302106e-06
9920	9.34285390030709e-06
9930	9.32715897761227e-06
9940	9.31254896840983e-06
9950	9.28392898913444e-06
9960	9.26233394693554e-06
9970	9.24841697269585e-06
9980	9.22221295240888e-06
9990	9.20919592317659e-06
10000	9.19215790418093e-06


==> CostvsIters_RelativeDiff_ADMM.dat <==
iter	cost
0	0.501284140466877
1	0.347603710472055
10	0.024806142929611
20	0.00886259267127498
30	0.00521758955195726
40	0.00362554335494592
50	0.00272839496592592
60	0.00203889181603162
70	0.00157063404950244
80	0.00129096138372024
90	0.00106774627585302
100	0.000919583372043641
110	0.000808710329664487
120	0.000698347220904579
130	0.000606449058985336
140	0.00054126657454845
150	0.000490392208408488
160	0.000452764201606795
170	0.000422319679838229
180	0.000392510986297481
190	0.000360757853650037
200	0.000333494121959791
210	0.000312371582285843
220	0.000294766861305284
230	0.000278386340217592
240	0.000262458654979932
250	0.000247929810014609
260	0.000235231685986127
270	0.000224728285628944
280	0.000215808678719564
290	0.00020708330431563
300	0.000198641883996554
310	0.000190777210437704
320	0.000183328481376708
330	0.000176412390894181
340	0.000170086637625774
350	0.000164158144757407
360	0.000158006212945746
370	0.000152088298461554
380	0.000146829405611752
390	0.000141898420283002
400	0.000137096317448267
410	0.000132680985544153
420	0.00012853294433972
430	0.000124681145780162
440	0.000121061030383607
450	0.000117687025342642
460	0.000114511483428685
470	0.000111448062472542
480	0.00010834084476133
490	0.000105258073174582
500	0.000102247445692869
510	9.94305151978656e-05
520	9.67322343740021e-05
530	9.41176967512159e-05
540	9.15912904838629e-05
550	8.91758076643892e-05
560	8.67385025275125e-05
570	8.4259622662304e-05
580	8.18850177072739e-05
590	7.97112741296405e-05
600	7.76504812239594e-05
610	7.55961986440656e-05
620	7.34968416014004e-05
630	7.14035521981178e-05
640	6.9299578963201e-05
650	6.73719779809622e-05
660	6.55538425273717e-05
670	6.39591077522517e-05
680	6.24391615744176e-05
690	6.09121312845524e-05
700	5.93706366233859e-05
710	5.79265967403141e-05
720	5.64411693468241e-05
730	5.50498912111789e-05
740	5.37297356664811e-05
750	5.25094420386623e-05
760	5.11749442571708e-05
770	4.98319569092186e-05
780	4.8555295202774e-05
790	4.72888859189183e-05
800	4.60311876899088e-05
810	4.48985134476718e-05
820	4.37238587294417e-05
830	4.25956093765111e-05
840	4.15260771924071e-05
850	4.04746786109343e-05
860	3.95718933879098e-05
870	3.87886711705568e-05
880	3.80246135319406e-05
890	3.72579439468836e-05
900	3.64628606289151e-05
910	3.56837699517605e-05
920	3.49203862545373e-05
930	3.41581740632068e-05
940	3.33777155041797e-05
950	3.2572578678173e-05
960	3.17566170100137e-05
970	3.09749517551821e-05
980	3.01916039445204e-05
990	2.94478503126581e-05
1000	2.88373434104523e-05
1010	2.83611027562365e-05
1020	2.78927073820338e-05
1030	2.74204930241925e-05
1040	2.69221411546934e-05
1050	2.64167043511964e-05
1060	2.58980863569821e-05
1070	2.53674453790794e-05
1080	2.48264575361314e-05
1090	2.42789616144951e-05
1100	2.37491132506903e-05
1110	2.32387028126423e-05
1120	2.27343198508735e-05
1130	2.22452273503393e-05
1140	2.18285400413943e-05
1150	2.14380787751321e-05
1160	2.10630090540148e-05
1170	2.06963858131619e-05
1180	2.03431415788303e-05
1190	1.99933292299446e-05
1200	1.96410942337528e-05
1210	1.9290088868815e-05
1220	1.89246565076588e-05
1230	1.85534369262459e-05
1240	1.8174694420052e-05
1250	1.77918917715027e-05
1260	1.74082143722045e-05
1270	1.70646946974086e-05
1280	1.67742616327204e-05
1290	1.64910299789795e-05
1300	1.62077826015487e-05
1310	1.59268405647669e-05
1320	1.56521359780052e-05
1330	1.53820225603478e-05
1340	1.51136864157028e-05
1350	1.48581461743423e-05
1360	1.45959552903633e-05
1370	1.43334617737747e-05
1380	1.40624362249143e-05
1390	1.37807145899575e-05
1400	1.35004800294884e-05
1410	1.32650874948007e-05
1420	1.30516433559794e-05
1430	1.28480151194361e-05
1440	1.26497963236878e-05
1450	1.24490963465791e-05
1460	1.22459629490749e-05
1470	1.20339309543209e-05
1480	1.18246124611705e-05
1490	1.16118039775921e-05
1500	1.13983028598658e-05
1510	1.1176700996637e-05
1520	1.09613384109339e-05
1530	1.0740843205265e-05
1540	1.0549742143198e-05
1550	1.03955941775065e-05
1560	1.0240778276009e-05
1570	1.0089357963084e-05
1580	9.93671827666541e-06
1590	9.7836861989543e-06
1600	9.62833732361189e-06
1610	9.50238264258283e-06
1620	9.35146782409156e-06
1630	9.20455688769922e-06
1640	9.08451182604995e-06
1650	8.9227356743758e-06
1660	8.76483171569869e-06
1670	8.59979996889916e-06
1680	8.45779359230203e-06
1690	8.33550906172707e-06
1700	8.22731815670866e-06
1710	8.12075150285233e-06
1720	8.00828498263257e-06
1730	7.89883524639527e-06
1740	7.79094185308418e-06
1750	7.68177820316788e-06
1760	7.56802525952081e-06
1770	7.44909974481284e-06
1780	7.32656515701527e-06
1790	7.20316987042083e-06
1800	7.07906255375751e-06
1810	6.96607087651369e-06
1820	6.87046947500687e-06
1830	6.77669963708197e-06
1840	6.6850406428334e-06
1850	6.5924058414142e-06
1860	6.49857805885633e-06
1870	6.40430857078768e-06
1880	6.31100087063953e-06
1890	6.21818190157279e-06
1900	6.12849975492546e-06
1910	6.03850322674036e-06
1920	5.9476616158643e-06
1930	5.85590885120386e-06
1940	5.76394431215336e-06
1950	5.68437878299771e-06
1960	5.60936198778318e-06
1970	5.53355284261218e-06
1980	5.45810612904601e-06
1990	5.38432968304012e-06
2000	5.31602720262018e-06
2010	5.2394163307833e-06
2020	5.16689925202042e-06
2030	5.09488716294709e-06
2040	5.02412016104266e-06
2050	4.96068678826032e-06
2060	4.88747172869477e-06
2070	4.82099245443042e-06
2080	4.75892353994892e-06
2090	4.71128446120763e-06
2100	4.66338954209176e-06
2110	4.61164069618924e-06
2120	4.55721282879353e-06
2130	4.50052953481475e-06
2140	4.44162226889971e-06
2150	4.38149700375397e-06
2160	4.32111618480827e-06
2170	4.2612226327909e-06
2180	4.20289530815497e-06
2190	4.1451755925207e-06
2200	4.08785174641149e-06
2210	4.03001301146541e-06
2220	3.97934739019602e-06
2230	3.93170879408181e-06
2240	3.88416624691637e-06
2250	3.8360612817051e-06
2260	3.78724306982558e-06
2270	3.73649018879145e-06
2280	3.68530393581796e-06
2290	3.63424752595705e-06
2300	3.58239750325233e-06
2310	3.53189295177806e-06
2320	3.48410770480673e-06
2330	3.43575459992684e-06
2340	3.38864626436127e-06
2350	3.34468334245095e-06
2360	3.30695669250824e-06
2370	3.26968987921431e-06
2380	3.23194221627334e-06
2390	3.19396152344569e-06
2400	3.15580507774335e-06
2410	3.11733559016857e-06
2420	3.0782504835625e-06
2430	3.04957590975435e-06
2440	3.01029115446722e-06
2450	2.96830909868019e-06
2460	2.92181959813261e-06
2470	2.87681308893709e-06
2480	2.84002068083644e-06
2490	2.81791256305527e-06
2500	2.79450010082139e-06
2510	2.76661849925056e-06
2520	2.73913298695413e-06
2530	2.71054411981523e-06
2540	2.68093616357296e-06
2550	2.65049347434428e-06
2560	2.61918014262123e-06
2570	2.58668302937402e-06
2580	2.55230542821984e-06
2590	2.51644766307096e-06
2600	2.48015108548808e-06
2610	2.44502206510273e-06
2620	2.41160202449824e-06
2630	2.38234515299023e-06
2640	2.35325980161479e-06
2650	2.32415264213077e-06
2660	2.29465362627245e-06
2670	2.26536111935072e-06
2680	2.23544021081034e-06
2690	2.20584122100499e-06
2700	2.17639212237227e-06
2710	2.15287498425042e-06
2720	2.12371497765481e-06
2730	2.09704570464406e-06
2740	2.06942681270817e-06
2750	2.04212252190141e-06
2760	2.0176709371962e-06
2770	1.99465826632603e-06
2780	1.97196776221856e-06
2790	1.9488265476164e-06
2800	1.9254738529398e-06
2810	1.90220856905626e-06
2820	1.87887769560053e-06
2830	1.85526264832245e-06
2840	1.83154379973037e-06
2850	1.81092251077891e-06
2860	1.78942195191994e-06
2870	1.76642227927901e-06
2880	1.74345592765357e-06
2890	1.72093072008012e-06
2900	1.70016358675639e-06
2910	1.67950074969613e-06
2920	1.65888203580893e-06
2930	1.63843726924982e-06
2940	1.61814832456808e-06
2950	1.59778844160553e-06
2960	1.57736255532274e-06
2970	1.55749716889989e-06
2980	1.53782806430109e-06
2990	1.51839384173949e-06
3000	1.49890973496998e-06
3010	1.47950261646045e-06
3020	1.46032812356832e-06
3030	1.44307861379772e-06
3040	1.42680461609222e-06
3050	1.41074127775817e-06
3060	1.39481923240981e-06
3070	1.37896660621232e-06
3080	1.3654702750243e-06
3090	1.34831639492515e-06
3100	1.33168207795742e-06
3110	1.31547550412294e-06
3120	1.2991945794946e-06
3130	1.28301428237407e-06
3140	1.26682723147612e-06
3150	1.25071310481803e-06
3160	1.23528299863881e-06
3170	1.221251767837e-06
3180	1.20723790766034e-06
3190	1.19360313011747e-06
3200	1.17986854908736e-06
3210	1.16607286810168e-06
3220	1.1523229758659e-06
3230	1.13862847610584e-06
3240	1.12491279857501e-06
3250	1.11081123802906e-06
3260	1.09683740588339e-06
3270	1.0829648527526e-06
3280	1.06894846601136e-06
3290	1.05529497944185e-06
3300	1.04273668128559e-06
3310	1.0308052253333e-06
3320	1.0189368287551e-06
3330	1.00701270984018e-06
3340	9.94998083261992e-07
3350	9.83027410818898e-07
3360	9.71084020154705e-07
3370	9.5919822372516e-07
3380	9.47439240679214e-07
3390	9.3573110567351e-07
3400	9.24132237753157e-07
3410	9.12511484472298e-07
3420	9.01156879879982e-07
3430	8.90363643402397e-07
3440	8.80630041915651e-07
3450	8.70991847665354e-07
3460	8.6142227713964e-07
3470	8.51857252155261e-07
3480	8.44200524034022e-07
3490	8.36593627671533e-07
3500	8.28460908717753e-07
3510	8.19055288267617e-07
3520	8.08191233889534e-07
3530	7.96991583077765e-07
3540	7.86228263159548e-07
3550	7.76181530226048e-07
3560	7.66849405585254e-07
3570	7.58269948212895e-07
3580	7.49513586296011e-07
3590	7.40196376016627e-07
3600	7.35008867529325e-07
3610	7.25427221374077e-07
3620	7.17451223832375e-07
3630	7.08682162109338e-07
3640	6.99579809977948e-07
3650	6.90218751251688e-07
3660	6.80743685900037e-07
3670	6.71257503853822e-07
3680	6.61956365608906e-07
3690	6.5310966996407e-07
3700	6.44860961269465e-07
3710	6.37267166612727e-07
3720	6.29823543700036e-07
3730	6.22358909684851e-07
3740	6.14854458541172e-07
3750	6.07308262130397e-07
3760	5.99856760153008e-07
3770	5.92330722387873e-07
3780	5.84861776324909e-07
3790	5.77332499350115e-07
3800	5.69763503825972e-07
3810	5.6207535202187e-07
3820	5.54593484665633e-07
3830	5.4737598967754e-07
3840	5.40631965434567e-07
3850	5.34157828778643e-07
3860	5.27855223313843e-07
3870	5.21688685981973e-07
3880	5.15546773847377e-07
3890	5.09385961373079e-07
3900	5.03166549599175e-07
3910	4.96909907293527e-07
3920	4.9060384286972e-07
3930	4.84275473808074e-07
3940	4.77724673065899e-07
3950	4.71294597497127e-07
3960	4.6504640408788e-07
3970	4.61641902949433e-07
3980	4.5421194778269e-07
3990	4.49075863328532e-07
4000	4.45399672374015e-07
4010	4.42342547719327e-07
4020	4.3860637182787e-07
4030	4.33641585229258e-07
4040	4.27503246430758e-07
4050	4.20678263905427e-07
4060	4.14416201484474e-07
4070	4.0799762981778e-07
4080	4.03222979644472e-07
4090	3.96959340431107e-07
4100	3.92008037216481e-07
4110	3.86730874154677e-07
4120	3.81364038666699e-07
4130	3.76226920553313e-07
4140	3.71557219256379e-07
4150	3.67203891933427e-07
4160	3.62841547304185e-07
4170	3.58697076807701e-07
4180	3.55167759303277e-07
4190	3.5206088693488e-07
4200	3.4903641851835e-07
4210	3.455842818508e-07
4220	3.42028244816167e-07
4230	3.40038447801321e-07
4240	3.35666349839755e-07
4250	3.30735961044229e-07
4260	3.25974456968884e-07
4270	3.21257154740338e-07
4280	3.1674119789163e-07
4290	3.12390494606546e-07
4300	3.08288646636778e-07
4310	3.04319365502452e-07
4320	3.00288889624925e-07
4330	2.96230150284493e-07
4340	2.92338701020158e-07
4350	2.88602430183081e-07
4360	2.85002779143005e-07
4370	2.81781154644419e-07
4380	2.7884784413438e-07
4390	2.75863369941253e-07
4400	2.72616457995739e-07
4410	2.69170364988194e-07
4420	2.6573495359994e-07
4430	2.62382062436392e-07
4440	2.59140648332048e-07
4450	2.55996542746258e-07
4460	2.52895652899838e-07
4470	2.49845396399653e-07
4480	2.46759177468385e-07
4490	2.43714508067733e-07
4500	2.40759073648293e-07
4510	2.37991178788745e-07
4520	2.3540403069076e-07
4530	2.32917358756318e-07
4540	2.30479599772424e-07
4550	2.28013735463007e-07
4560	2.2543153654373e-07
4570	2.22817624523325e-07
4580	2.20123201776209e-07
4590	2.17450352380279e-07
4600	2.14804705773548e-07
4610	2.1217758730705e-07
4620	2.09543836075355e-07
4630	2.06790136612958e-07
4640	2.04192740075204e-07
4650	2.13319522141328e-07
4660	2.12748268781471e-07
4670	2.11315300975157e-07
4680	2.05711130661778e-07
4690	1.97579848688639e-07
4700	1.93127537633555e-07
4710	1.89907542850481e-07
4720	1.87021813050692e-07
4730	1.8665284394226e-07
4740	1.86755249192282e-07
4750	1.85563098235368e-07
4760	1.82574623845802e-07
4770	1.78981735745949e-07
4780	1.76228227438629e-07
4790	1.73694940364043e-07
4800	1.70621883960595e-07
4810	1.67555370906001e-07
4820	1.66421873277648e-07
4830	1.65624802580697e-07
4840	1.63933397534394e-07
4850	1.79199382388368e-07
4860	1.79238050216712e-07
4870	1.77591147336051e-07
4880	1.74525715808443e-07
4890	1.70348771066072e-07
4900	1.64577229159226e-07
4910	1.60807790862645e-07
4920	1.60292411499728e-07
4930	1.59859243353806e-07
4940	1.58599499961847e-07
4950	1.57136707540177e-07
4960	1.53747742254107e-07
4970	1.50504131920116e-07
4980	1.4898630216042e-07
4990	1.48584475706051e-07
5000	1.47476147671992e-07
5010	1.45044126973919e-07
5020	1.4218703947164e-07
5030	1.39715822978061e-07
5040	1.38295474724362e-07
5050	1.37049110292004e-07
5060	1.34958088449228e-07
5070	1.32651561216849e-07
5080	1.31035294175772e-07
5090	1.29657233848416e-07
5100	1.28193836681595e-07
5110	1.26636291058201e-07
5120	1.25053683740443e-07
5130	1.23578677931201e-07
5140	1.22022962499179e-07
5150	1.19806749563285e-07
5160	1.17798899926207e-07
5170	1.16362836513509e-07
5180	1.14876049548337e-07
5190	1.13349763151249e-07
5200	1.11900399294712e-07
5210	1.10539538658796e-07
5220	1.09376897780249e-07
5230	1.08334164847656e-07
5240	1.07189336936588e-07
5250	1.06148256468541e-07
5260	1.05155710590374e-07
5270	1.04054642341757e-07
5280	1.02916531398905e-07
5290	1.01827334986395e-07
5300	1.00728349380236e-07
5310	9.96033505697754e-08
5320	9.84706872306448e-08
5330	9.730287521233e-08
5340	9.61253781087927e-08
5350	9.49536079165594e-08
5360	9.38404569293356e-08
5370	9.27997000031041e-08
5380	9.18126781906882e-08
5390	9.0777425108845e-08
5400	8.96810106174545e-08
5410	8.86764102789923e-08
5420	8.77497348603885e-08
5430	8.69094585347489e-08
5440	8.61450380727389e-08
5450	8.53596962405352e-08
5460	8.45348516588473e-08
5470	8.37589734247443e-08
5480	8.29611422149522e-08
5490	8.21389235668852e-08
5500	8.13141195859036e-08
5510	8.05079390067334e-08
5520	7.96874575001715e-08
5530	7.88422182516162e-08
5540	7.80427424762487e-08
5550	7.72903232354748e-08
5560	7.648552829364e-08
5570	7.56406805180431e-08
5580	7.48046331430171e-08
5590	7.39625890278684e-08
5600	7.31342044437392e-08
5610	7.23497446105371e-08
5620	7.16039666658463e-08
5630	7.08897000825866e-08
5640	7.01891284177323e-08
5650	6.95067561379745e-08
5660	6.88232340841284e-08
5670	6.8163930430597e-08
5680	6.75142129671824e-08
5690	6.68556856244327e-08
5700	6.6210171676948e-08
5710	6.55739232213939e-08
5720	6.49456200239075e-08
5730	6.43013280470977e-08
5740	6.36301384972938e-08
5750	6.29394711930721e-08
5760	6.22675206564885e-08
5770	6.162486376649e-08
5780	6.1013036240844e-08
5790	6.04322982716257e-08
5800	5.98662267941356e-08
5810	5.93033109552016e-08
5820	5.87757057243388e-08
5830	5.81988319312948e-08
5840	5.7630635630847e-08
5850	5.70368424018222e-08
5860	5.64277682991747e-08
5870	5.58315767848473e-08
5880	5.5250026643523e-08
5890	5.467915006454e-08
5900	5.41345468819335e-08
5910	5.35948977753961e-08
5920	5.30701748787239e-08
5930	5.25364814376646e-08
5940	5.20060850267263e-08
5950	5.1484630881862e-08
5960	5.09529047582965e-08
5970	5.0443741726871e-08
5980	4.99407296234646e-08
5990	4.94503790951947e-08
6000	4.89690193326754e-08
6010	5.01542891807732e-08
6020	5.03602320771705e-08
6030	5.04919763138657e-08
6040	5.0452346864901e-08
6050	5.02206046683127e-08
6060	4.98270763979959e-08
6070	4.93189482896332e-08
6080	4.87406447830007e-08
6090	4.80525879304186e-08
6100	4.72882368213661e-08
6110	4.64526698617018e-08
6120	4.56275127967565e-08
6130	4.47655885536531e-08
6140	4.39789299631332e-08
6150	4.33254699676839e-08
6160	4.27265589959295e-08
6170	4.22023337343737e-08
6180	4.18427222198638e-08
6190	4.17463389866691e-08
6200	4.12714766009975e-08
6210	4.06673121822071e-08
6220	4.01486936096303e-08
6230	3.9852595659985e-08
6240	3.94292915899479e-08
6250	3.89501594949769e-08
6260	3.84223062364529e-08
6270	3.80735340046769e-08
6280	3.77789651376641e-08
6290	3.75261042546089e-08
6300	3.72794318986704e-08
6310	3.7172150140466e-08
6320	3.6909646510668e-08
6330	3.65297493350782e-08
6340	3.61923942746889e-08
6350	3.58172916159721e-08
6360	3.54217533737229e-08
6370	3.50244735665455e-08
6380	3.46611059337723e-08
6390	3.43025321859545e-08
6400	3.39104342611439e-08
6410	3.35551028825739e-08
6420	3.32131689471953e-08
6430	3.29002877398137e-08
6440	3.25909283672422e-08
6450	3.22941218799786e-08
6460	3.19995203112296e-08
6470	3.17392456128152e-08
6480	3.15034976905084e-08
6490	3.12703147217733e-08
6500	3.10260131627214e-08
6510	3.07916718890104e-08
6520	3.05761789797794e-08
6530	3.0339941637285e-08
6540	3.01030164524739e-08
6550	2.98275452414376e-08
6560	2.95245532286659e-08
6570	2.92252896877622e-08
6580	2.89431569592793e-08
6590	2.86658449722501e-08
6600	2.83799641824534e-08
6610	2.81634091777024e-08
6620	2.7854631801248e-08
6630	2.75745306878756e-08
6640	2.72917592486701e-08
6650	2.7032689775114e-08
6660	2.67756222165408e-08
6670	2.65079327548909e-08
6680	2.62539705974239e-08
6690	2.6002148744896e-08
6700	2.57540389343782e-08
6710	2.55150186267371e-08
6720	2.52808602931737e-08
6730	2.50548232067318e-08
6740	2.48479848830837e-08
6750	2.46259958608401e-08
6760	2.44119250821864e-08
6770	2.42309331365911e-08
6780	2.40480970974356e-08
6790	2.38550808656116e-08
6800	2.36595851470723e-08
6810	2.3455606882519e-08
6820	2.32535747662196e-08
6830	2.30510198960788e-08
6840	2.28453146007022e-08
6850	2.26332880755111e-08
6860	2.2429847414863e-08
6870	2.22349058880661e-08
6880	2.20445264904418e-08
6890	2.18552295676804e-08
6900	2.16691797535488e-08
6910	2.14860340747653e-08
6920	2.13028969268695e-08
6930	2.11277315775809e-08
6940	2.09577180945727e-08
6950	2.07928439974722e-08
6960	2.06301109952078e-08
6970	2.04641041857946e-08
6980	2.02864911036505e-08
6990	2.01070035959009e-08
7000	1.99296276408393e-08
7010	1.97593305848045e-08
7020	1.95928577361552e-08
7030	1.94202672931406e-08
7040	1.92488433700309e-08
7050	1.9072736463506e-08
7060	1.89009588245151e-08
7070	1.87333132947643e-08
7080	1.85575812733605e-08
7090	1.83849066273247e-08
7100	1.82067576790488e-08
7110	1.80518476587948e-08
7120	1.78945150244103e-08
7130	1.77356215535335e-08
7140	1.75851575475916e-08
7150	1.74292378809791e-08
7160	1.72732461757592e-08
7170	1.71253051008682e-08
7180	1.69798319801961e-08
7190	1.68265655776411e-08
7200	1.66760154729251e-08
7210	1.65319542141691e-08
7220	1.63903887140069e-08
7230	1.62448778362577e-08
7240	1.61039399882598e-08
7250	1.59646136881423e-08
7260	1.58290452440615e-08
7270	1.56876434105598e-08
7280	1.55496277075617e-08
7290	1.54160949860558e-08
7300	1.52804353878601e-08
7310	1.51444353440529e-08
7320	1.5011012260252e-08
7330	1.48776487346857e-08
7340	1.47479654972698e-08
7350	1.46212252581347e-08
7360	1.44997525262024e-08
7370	1.43593592332034e-08
7380	1.42284546570301e-08
7390	1.40979453453208e-08
7400	1.39790353552487e-08
7410	1.38542806012387e-08
7420	1.37376946461502e-08
7430	1.36168501982999e-08
7440	1.35053930444992e-08
7450	1.33829550584203e-08
7460	1.32631521687677e-08
7470	1.31454903739513e-08
7480	1.30345401760517e-08
7490	1.29155797905504e-08
7500	1.27867505897819e-08
7510	1.26707891272698e-08
7520	1.25521063115778e-08
7530	1.24371214777291e-08
7540	1.23261556398688e-08
7550	1.22065683921001e-08
7560	1.2093820704564e-08
7570	1.19910440449681e-08
7580	1.18786331695171e-08
7590	1.17651172281488e-08
7600	1.16493186424002e-08
7610	1.15387930931334e-08
7620	1.14287008813665e-08
7630	1.1317059523583e-08
7640	1.12070387185057e-08
7650	1.11008967816872e-08
7660	1.09967520204695e-08
7670	1.08969943472469e-08
7680	1.080079926752e-08
7690	1.0707123169359e-08
7700	1.06058569508262e-08
7710	1.05049035315094e-08
7720	1.04084736943911e-08
7730	1.03141479849288e-08
7740	1.0222517562045e-08
7750	1.01260763504097e-08
7760	1.00302668984033e-08
7770	9.93679617346494e-09
7780	9.84443699159944e-09
7790	9.75301715525856e-09
7800	9.65890045254518e-09
7810	9.56289289436859e-09
7820	9.47408066603806e-09
7830	9.38515974787892e-09
7840	9.29510959295387e-09
7850	9.20639325812039e-09
7860	9.11751246672937e-09
7870	9.03024812058019e-09
7880	8.94346861321593e-09
7890	8.86099909989857e-09
7900	8.77743131377811e-09
7910	8.69613716721205e-09
7920	8.60824027153703e-09
7930	8.52552494227007e-09
7940	8.44950904550613e-09
7950	8.36860810967178e-09
7960	8.28002352965962e-09
7970	8.18858410387289e-09
7980	8.09793204742601e-09
7990	8.01377499813588e-09
8000	7.93414105710603e-09
8010	7.85405276731587e-09
8020	7.76867564310366e-09
8030	7.68200877505306e-09
8040	7.60589429914223e-09
8050	7.52776337414354e-09
8060	7.44891948810338e-09
8070	7.36907780415983e-09
8080	7.28507652256013e-09
8090	7.20635522853596e-09
8100	7.12827548886354e-09
8110	7.04039660284036e-09
8120	6.96541815680972e-09
8130	6.88545830427343e-09
8140	6.80561899002091e-09
8150	6.72810276287563e-09
8160	6.65199444816147e-09
8170	6.57937589843875e-09
8180	6.50383109625173e-09
8190	6.42880130691542e-09
8200	6.35730994022637e-09
8210	6.28289279501123e-09
8220	6.21396164251191e-09
8230	6.13472422978122e-09
8240	6.06149982905161e-09
8250	5.9950664888782e-09
8260	5.93084896779804e-09
8270	5.86498214176041e-09
8280	5.79981548043269e-09
8290	5.73667237726591e-09
8300	5.66982212945048e-09
8310	5.60488627602916e-09
8320	5.54220004929313e-09
8330	5.47416937938553e-09
8340	5.39964354434178e-09
8350	5.32578880579796e-09
8360	5.25447958935948e-09
8370	5.19204549774914e-09
8380	5.12508687606389e-09
8390	5.06135735335668e-09
8400	4.99654346003376e-09
8410	4.92669286741446e-09
8420	4.86333238459046e-09
8430	4.7989766315335e-09
8440	4.74144148118092e-09
8450	4.67357890135711e-09
8460	4.60216099509002e-09
8470	4.53521896124199e-09
8480	4.46895386913177e-09
8490	4.40164958851482e-09
8500	4.33329790446224e-09
8510	4.26659884293458e-09
8520	4.20337264260232e-09
8530	4.14271629320332e-09
8540	4.08790739339203e-09
8550	4.03724102946147e-09
8560	3.98680547343732e-09
8570	3.92838958791828e-09
8580	3.86612042680368e-09
8590	3.80824356700446e-09
8600	3.7432118200861e-09
8610	3.68155577703088e-09
8620	3.62660580161356e-09
8630	9.00027958598947e-09
8640	1.08841294526198e-08
8650	1.15851268719626e-08
8660	1.1474636394123e-08
8670	8.15138027064738e-09
8680	5.89448921851772e-09
8690	5.1809962603899e-09
8700	4.41553961148184e-09
8710	4.29003745692069e-09
8720	5.2367051688547e-09
8730	6.15411304179562e-09
8740	6.38277495600266e-09
8750	5.77829789597558e-09
8760	5.37679561533995e-09
8770	5.19851601809857e-09
8780	4.75606974189375e-09
8790	3.9596789882896e-09
8800	3.47510924229983e-09
8810	4.13024492526677e-09
8820	4.55994194776682e-09
8830	4.48839528828705e-09
8840	3.97098889166222e-09
8850	3.63918238383188e-09
8860	3.680720065994e-09
8870	3.54474277122069e-09
8880	3.30251579767666e-09
8890	3.33300329460314e-09
8900	3.53927905360057e-09
8910	3.50772977711287e-09
8920	3.32678095989434e-09
8930	3.2394196143923e-09
8940	3.20449163243282e-09
8950	3.19197729409891e-09
8960	3.14948904987461e-09
8970	3.05556397617593e-09
8980	3.03482380835634e-09
8990	3.11113512660213e-09
9000	3.10988930103751e-09
9010	3.06031425881636e-09
9020	2.96276750732553e-09
9030	2.82513980173894e-09
9040	2.6471867479216e-09
9050	2.48818047975171e-09
9060	2.3657998401958e-09
9070	2.49783175738215e-09
9080	2.59094481695427e-09
9090	2.59009741544163e-09
9100	2.52734926078e-09
9110	2.4409436906604e-09
9120	2.34296786711358e-09
9130	2.28051860948064e-09
9140	2.23539953427389e-09
9150	2.18979846391148e-09
9160	2.1956152654952e-09
9170	2.17718902197753e-09
9180	2.10463587572726e-09
9190	2.02753118492433e-09
9200	1.97080473113089e-09
9210	1.90563806980317e-09
9220	1.82063156526818e-09
9230	1.75299694972154e-09
9240	1.7503744916474e-09
9250	1.80095807437128e-09
9260	1.81982334264726e-09
9270	1.81226687188809e-09
9280	1.78325648237085e-09
9290	1.74952882790819e-09
9300	1.70776444530411e-09
9310	1.66419672782556e-09
9320	1.61719122057886e-09
9330	1.59046063181269e-09
9340	1.59466004027816e-09
9350	1.60123609086816e-09
9360	1.57966700512598e-09
9370	1.5342450834055e-09
9380	1.47169582481105e-09
9390	1.39384499729221e-09
9400	1.33525122696646e-09
9410	1.28833861160817e-09
9420	1.26995202092042e-09
9430	1.28586797173941e-09
9440	1.2910064097707e-09
9450	1.27541810823157e-09
9460	1.24771231261651e-09
9470	1.21180896582873e-09
9480	1.16928359644495e-09
9490	1.1273370635903e-09
9500	1.09585413845147e-09
9510	1.07937530702295e-09
9520	1.06451829213595e-09
9530	1.03955865246683e-09
9540	1.00455294464154e-09
9550	9.5810305095187e-10
9560	9.04212959342946e-10
9570	8.6611812228984e-10
9580	8.35205344813028e-10
9590	8.23644728129336e-10
9600	8.29272112409991e-10
9610	8.28695961530691e-10
9620	8.2172385657973e-10
9630	8.09899572274006e-10
9640	7.85705658766657e-10
9650	7.6719410637188e-10
9660	7.39244864498246e-10
9670	7.13790907280095e-10
9680	6.85015275154303e-10
9690	6.5868390033713e-10
9700	6.36452722920932e-10
9710	6.13348709308371e-10
9720	5.81472573437818e-10
9730	5.40704092984308e-10
9740	4.9849468240464e-10
9750	4.58427946455064e-10
9760	4.36344795738593e-10
9770	4.28281053119422e-10
9780	4.19725520621649e-10
9790	4.09324472749051e-10
9800	3.94901427279497e-10
9810	3.71271026299284e-10
9820	3.47576327702434e-10
9830	3.27597146662552e-10
9840	3.0229832521722e-10
9850	2.78653074173214e-10
9860	2.56107517746923e-10
9870	2.29523691845264e-10
9880	1.98552461989691e-10
9890	1.72123771860851e-10
9900	1.49905548755621e-10
9910	1.30873296251665e-10
9920	1.15760670692134e-10
9930	9.8084829334236e-11
9940	8.60043024383757e-11
9950	7.47364215866941e-11
9960	6.50778769037624e-11
9970	5.7463585683442e-11
9980	3.83082672252844e-11
9990	2.17671919123581e-11
10000	0


==> CostvsIters_RelativeDiff_FISTA.dat <==
iter	cost
0	0.501236993644692
1	0.500771249607962
10	0.49212489357853
20	0.47165958698526
30	0.441304401340936
40	0.403052257732695
50	0.359266642815474
60	0.3125237167518
70	0.265362979652764
80	0.220155932231052
90	0.17880251227343
100	0.142589597254237
110	0.112210150175301
120	0.087740013995806
130	0.068698555315968
140	0.0543365569380559
150	0.043780155446276
160	0.0361563667983312
170	0.0306598687184449
180	0.0266389872946477
190	0.0235866931741142
200	0.0211648833618587
210	0.0191503484500562
220	0.0173987832801683
230	0.0158490804083146
240	0.0144759111462267
250	0.0132590510421973
260	0.0121825284060113
270	0.0112221074535734
280	0.0103633295474052
290	0.00959654714463851
300	0.00891234641892497
310	0.00829308146889832
320	0.00772457636443869
330	0.00720468131199567
340	0.00672959438365025
350	0.00629480012618484
360	0.00589563913206366
370	0.00552950150807877
380	0.00518984153562659
390	0.00487497836444916
400	0.00458466395098383
410	0.0043135028572323
420	0.00406123650368436
430	0.00382515999291123
440	0.00360377722404876
450	0.0033942646485524
460	0.00320071361741633
470	0.00302251346475336
480	0.00285495541115881
490	0.0027003338109376
500	0.00255490409527855
510	0.00241632982257258
520	0.00228751806666292
530	0.00216824359297166
540	0.00205676871747947
550	0.00195344120159654
560	0.00185549916474097
570	0.00176449040987063
580	0.00168221645535205
590	0.00160579672533716
600	0.00153503565181012
610	0.00146902912565749
620	0.00140731012185078
630	0.00134855272507996
640	0.00129286576658559
650	0.00124130781628269
660	0.00119151238737535
670	0.00114575576908106
680	0.00110475390292552
690	0.00106755843465361
700	0.00103271749023613
710	0.000997753469099708
720	0.000963932926301106
730	0.00093210058789371
740	0.000902447994054333
750	0.000874404429730998
760	0.000846988122111649
770	0.000820851096098669
780	0.000796591341322413
790	0.000773965320464018
800	0.000752762392099126
810	0.000732463030441903
820	0.000713266281712387
830	0.000694883884690604
840	0.000676945400336608
850	0.000659621393883131
860	0.000642637650485735
870	0.000625635538312469
880	0.000608839752739367
890	0.000592988864032388
900	0.000577921967957778
910	0.000563933227287025
920	0.000550726708934729
930	0.000538173968788033
940	0.000524979141884444
950	0.000512228062811887
960	0.000501119529158877
970	0.000490661759802383
980	0.000479657996227766
990	0.000468992439171116
1000	0.000459413972121953
1010	0.00045028635211342
1020	0.00044221255345713
1030	0.000434174714327218
1040	0.000426025975205462
1050	0.000418379284709648
1060	0.000410445510992964
1070	0.000402175638655516
1080	0.000394004918361308
1090	0.000386910844266937
1100	0.000380420833070824
1110	0.000373502353008932
1120	0.000366453916627384
1130	0.000359313304463167
1140	0.00035259123294667
1150	0.000346082341945977
1160	0.000339759463555463
1170	0.000333745425152175
1180	0.000328320798690086
1190	0.000323158525346018
1200	0.000317732098377933
1210	0.000312003771620933
1220	0.000305992843159584
1230	0.000300970686274805
1240	0.000296376525645071
1250	0.000291811764991019
1260	0.000287369100169329
1270	0.000282841467787559
1280	0.000278018038567869
1290	0.000273493374876244
1300	0.000269084743428179
1310	0.000264849273951873
1320	0.000260805339481715
1330	0.000256640257368844
1340	0.000252811620630766
1350	0.00024913015095772
1360	0.000245449687344173
1370	0.000241915049580459
1380	0.000238609105274625
1390	0.00023532249431437
1400	0.00023198542243288
1410	0.000228326457560726
1420	0.000224505638337403
1430	0.000221218659529574
1440	0.000218259897541612
1450	0.000215453764099525
1460	0.00021269965797025
1470	0.000209668718366667
1480	0.000206288921543635
1490	0.00020331485287095
1500	0.00020029651228258
1510	0.000197389441285248
1520	0.000194680364061611
1530	0.000192057568407199
1540	0.000189394126278904
1550	0.000186938649620892
1560	0.000184422019821148
1570	0.000182143236895922
1580	0.000179661872142481
1590	0.000177296191815718
1600	0.000174791366111874
1610	0.000172415842793664
1620	0.000169984849040634
1630	0.000167695188304098
1640	0.0001653386262546
1650	0.000163183840200652
1660	0.000160973162347763
1670	0.000158888733816498
1680	0.000156541023838433
1690	0.000154152339577232
1700	0.000151948128180665
1710	0.000149990783896117
1720	0.000147765102059606
1730	0.000145757595932096
1740	0.000143727250822065
1750	0.000141604764683757
1760	0.000139406716775434
1770	0.000137394575190152
1780	0.000135341954395808
1790	0.000133479659710275
1800	0.000131571808839559
1810	0.000129736030212944
1820	0.000127966585588849
1830	0.00012625346881818
1840	0.000124501788270738
1850	0.000122900480379086
1860	0.00012123800256881
1870	0.000119552303156561
1880	0.000117636777096952
1890	0.000115931267388199
1900	0.000114352467148405
1910	0.000112809101634852
1920	0.000111147065273101
1930	0.00010953572371873
1940	0.000107848024202073
1950	0.000106060319958379
1960	0.000104461765034636
1970	0.000102976215823523
1980	0.000101404516452376
1990	9.9791394870717e-05
2000	9.82653375595343e-05
2010	9.67487083540536e-05
2020	9.5250682725892e-05
2030	9.3957103709397e-05
2040	9.2565561621517e-05
2050	9.11936575213501e-05
2060	8.98108513742144e-05
2070	8.84892929748424e-05
2080	8.70121611506313e-05
2090	8.5582532255069e-05
2100	8.42378967131894e-05
2110	8.28261394829723e-05
2120	8.14510957185964e-05
2130	8.00961023692792e-05
2140	7.86631095171543e-05
2150	7.73302975946112e-05
2160	7.59989986940147e-05
2170	7.4706606970738e-05
2180	7.34913118155749e-05
2190	7.22062798751478e-05
2200	7.0993879028468e-05
2210	6.97811048564487e-05
2220	6.86390172585184e-05
2230	6.75045887594616e-05
2240	6.63727698835148e-05
2250	6.51273709241395e-05
2260	6.4166429257027e-05
2270	6.3036007296982e-05
2280	6.1812731546512e-05
2290	6.07238067366066e-05
2300	5.96168111420811e-05
2310	5.85804388076765e-05
2320	5.74698506824937e-05
2330	5.63385272253225e-05
2340	5.53622344635373e-05
2350	5.43468612823283e-05
2360	5.3330847526684e-05
2370	5.23700402941337e-05
2380	5.13581530972062e-05
2390	5.0497948579519e-05
2400	4.95812030796345e-05
2410	4.87427066160771e-05
2420	4.78710721992168e-05
2430	4.70206304078705e-05
2440	4.61908435496024e-05
2450	4.533178321563e-05
2460	4.4500999674754e-05
2470	4.37279797391849e-05
2480	4.29096601216283e-05
2490	4.21263521965579e-05
2500	4.13259281928068e-05
2510	4.06755082751713e-05
2520	4.00645743802809e-05
2530	3.94010630197454e-05
2540	3.87205792123669e-05
2550	3.81270528311489e-05
2560	3.73591958520097e-05
2570	3.68744432832016e-05
2580	3.62392491251659e-05
2590	3.56981917095465e-05
2600	3.51921686718675e-05
2610	3.45793065310622e-05
2620	3.39204937473268e-05
2630	3.33535691024976e-05
2640	3.30027841807237e-05
2650	3.25081631769377e-05
2660	3.20590280879602e-05
2670	3.15700113093544e-05
2680	3.112938263681e-05
2690	3.07350810586924e-05
2700	3.04251875651151e-05
2710	3.01265927327628e-05
2720	2.9647816583535e-05
2730	2.91822790879569e-05
2740	2.87472091951203e-05
2750	2.82666148326926e-05
2760	2.78148244770327e-05
2770	2.75377652928653e-05
2780	2.71460899376602e-05
2790	2.68688539133615e-05
2800	2.65075577323016e-05
2810	2.61730809633802e-05
2820	2.57900449015418e-05
2830	2.55037033358822e-05
2840	2.52237520232796e-05
2850	2.49028819160838e-05
2860	2.46702228796106e-05
2870	2.4349879113909e-05
2880	2.40699668282749e-05
2890	2.37673371461426e-05
2900	2.34711070964873e-05
2910	2.31402006256819e-05
2920	2.28599736799608e-05
2930	2.26139941702628e-05
2940	2.24447052211004e-05
2950	2.20642485379958e-05
2960	2.1741515699122e-05
2970	2.14604402595632e-05
2980	2.13101811057655e-05
2990	2.09968681059461e-05
3000	2.08076402090064e-05
3010	2.04953422555406e-05
3020	2.02348695585502e-05
3030	2.00458614842336e-05
3040	1.98307893389506e-05
3050	1.96493682378797e-05
3060	1.9382423822436e-05
3070	1.92249405555535e-05
3080	1.89983428242047e-05
3090	1.87527013884683e-05
3100	1.85790815273029e-05
3110	1.84134009729131e-05
3120	1.81827209038596e-05
3130	1.81120516328755e-05
3140	1.79203162071642e-05
3150	1.77757903584053e-05
3160	1.75237929176936e-05
3170	1.74599045177847e-05
3180	1.73396972492478e-05
3190	1.72325319401522e-05
3200	1.70343155916035e-05
3210	1.69079240050944e-05
3220	1.66462385860463e-05
3230	1.65037708805788e-05
3240	1.63470005712578e-05
3250	1.61938766772221e-05
3260	1.60504898029689e-05
3270	1.59594313295516e-05
3280	1.58557954044401e-05
3290	1.56353140658197e-05
3300	1.55219847078283e-05
3310	1.540493704162e-05
3320	1.5321720915285e-05
3330	1.52449445508995e-05
3340	1.50697525052314e-05
3350	1.49853794810779e-05
3360	1.48096732184584e-05
3370	1.46703997671842e-05
3380	1.4566496091092e-05
3390	1.44417810138661e-05
3400	1.42823728569209e-05
3410	1.41776122121329e-05
3420	1.39962307610818e-05
3430	1.3899392040503e-05
3440	1.37860293878058e-05
3450	1.37099718705871e-05
3460	1.35344765377323e-05
3470	1.34898989421789e-05
3480	1.33381627353328e-05
3490	1.3164044127343e-05
3500	1.3022834760334e-05
3510	1.29451691096192e-05
3520	1.28263473434845e-05
3530	1.26317810392114e-05
3540	1.24802575050626e-05
3550	1.23408194216106e-05
3560	1.22629461655466e-05
3570	1.22354860148373e-05
3580	1.2030105823793e-05
3590	1.19464147051012e-05
3600	1.18573892513427e-05
3610	1.17605818487347e-05
3620	1.16055546501142e-05
3630	1.14780355220301e-05
3640	1.13137155320298e-05
3650	1.12446299975918e-05
3660	1.11885721473874e-05
3670	1.11278483820848e-05
3680	1.09923434855028e-05
3690	1.08627056969396e-05
3700	1.07156860685618e-05
3710	1.06896653627016e-05
3720	1.05696773978416e-05
3730	1.05050762345219e-05
3740	1.03891011293915e-05
3750	1.03028991548272e-05
3760	1.01765848644513e-05
3770	9.99789523964728e-06
3780	9.94801111427693e-06
3790	9.92026805967275e-06
3800	9.86879938387167e-06
3810	9.79723874129493e-06
3820	9.6707829774871e-06
3830	9.50002661409035e-06
3840	9.49743890978438e-06
3850	9.46993537927725e-06
3860	9.31022255871361e-06
3870	9.19463634209651e-06
3880	9.07848211141778e-06
3890	8.95560560919903e-06
3900	9.03026868976766e-06
3910	8.93293679775847e-06
3920	8.85304203126794e-06
3930	8.7919334462433e-06
3940	8.7423944122198e-06
3950	8.67486746984262e-06
3960	8.56825737729441e-06
3970	8.53424870535307e-06
3980	8.47088204814266e-06
3990	8.42555332965225e-06
4000	8.33778914383133e-06
4010	8.3197714729238e-06
4020	8.18432953707897e-06
4030	8.12393686073744e-06
4040	7.96798604492727e-06
4050	7.96710176781146e-06
4060	7.83019401422259e-06
4070	7.79541488215958e-06
4080	7.7134040333339e-06
4090	7.74135825971965e-06
4100	7.69327722607204e-06
4110	7.62783389468739e-06
4120	7.46188372047838e-06
4130	7.43326493707455e-06
4140	7.29565896320738e-06
4150	7.1406976696528e-06
4160	7.13587853366488e-06
4170	7.04282810811391e-06
4180	6.93371216084992e-06
4190	6.93655293825193e-06
4200	6.82738018983455e-06
4210	6.74652526096527e-06
4220	6.70563944986797e-06
4230	6.65021323605955e-06
4240	6.5772394221628e-06
4250	6.49651893512251e-06
4260	6.35251477108551e-06
4270	6.30630406595156e-06
4280	6.27496279155445e-06
4290	6.2545540214518e-06
4300	6.10261294458492e-06
4310	6.0475581079744e-06
4320	6.06430416566823e-06
4330	5.95492272819653e-06
4340	5.93122688424512e-06
4350	5.80678657064604e-06
4360	5.72365694530243e-06
4370	5.68640481943138e-06
4380	5.58780406849391e-06
4390	5.62013750016129e-06
4400	5.53150355065787e-06
4410	5.44865817515188e-06
4420	5.41951998738805e-06
4430	5.35536019044683e-06
4440	5.28298952287681e-06
4450	5.2371488937048e-06
4460	5.12961611870201e-06
4470	5.12939870092464e-06
4480	5.11320921709507e-06
4490	5.05270527015036e-06
4500	4.87441879958892e-06
4510	4.87397397214704e-06
4520	4.82740535919502e-06
4530	4.77391961299872e-06
4540	4.6698359895748e-06
4550	4.65772975701647e-06
4560	4.54079222399502e-06
4570	4.4907119960307e-06
4580	4.41152394110584e-06
4590	4.31411939393834e-06
4600	4.30923382114236e-06
4610	4.27501420316501e-06
4620	4.19867664439141e-06
4630	4.16662053680157e-06
4640	4.08320450274082e-06
4650	4.02094988001262e-06
4660	3.97778373069764e-06
4670	3.97015260452701e-06
4680	3.94483501852418e-06
4690	3.80692066105495e-06
4700	3.76442673099525e-06
4710	3.67628247685132e-06
4720	3.62496146818845e-06
4730	3.64224773453614e-06
4740	3.53947903335117e-06
4750	3.46309690965504e-06
4760	3.41942702547077e-06
4770	3.45117820214923e-06
4780	3.398065888873e-06
4790	3.34239020441905e-06
4800	3.26343563138257e-06
4810	3.17338836443273e-06
4820	3.13398137475047e-06
4830	3.15617396084326e-06
4840	3.20489001217307e-06
4850	3.12879958112517e-06
4860	3.06231079582317e-06
4870	3.10265361207036e-06
4880	3.07806549654556e-06
4890	2.98177468619348e-06
4900	2.98909846839225e-06
4910	2.9320107828934e-06
4920	2.83197769611739e-06
4930	2.9068847054281e-06
4940	2.91730059993148e-06
4950	2.84864825511189e-06
4960	2.78594318578883e-06
4970	2.7895955549752e-06
4980	2.73275767708149e-06
4990	2.71316747554905e-06
5000	2.75530857540707e-06
5010	2.66565972615037e-06
5020	2.60377132828174e-06
5030	2.62265024678241e-06
5040	2.62521837931158e-06
5050	2.64219433176679e-06
5060	2.63966183670519e-06
5070	2.60499274067464e-06
5080	2.65548440485271e-06
5090	2.64227582986372e-06
5100	2.58898068337764e-06
5110	2.57624155884199e-06
5120	2.59778240833728e-06
5130	2.53440675574287e-06
5140	2.52268410849386e-06
5150	2.56072211927477e-06
5160	2.48143560705847e-06
5170	2.52125961482547e-06
5180	2.52919423986863e-06
5190	2.48209043379517e-06
5200	2.44191068088101e-06
5210	2.44456919425529e-06
5220	2.4668833687398e-06
5230	2.49307340572937e-06
5240	2.48537596407509e-06
5250	2.48222476804352e-06
5260	2.41770335356903e-06
5270	2.38933654107315e-06
5280	2.42091836971904e-06
5290	2.38872878094316e-06
5300	2.43732974626965e-06
5310	2.39661610368165e-06
5320	2.46875643273992e-06
5330	2.37017540997401e-06
5340	2.39802299046008e-06
5350	2.41583304511813e-06
5360	2.43371616171883e-06
5370	2.37448452844676e-06
5380	2.31824455702357e-06
5390	2.35846763697207e-06
5400	2.31416487313249e-06
5410	2.34060679540782e-06
5420	2.30391419736621e-06
5430	2.26728807831186e-06
5440	2.28505796147621e-06
5450	2.31113068707567e-06
5460	2.26345581929652e-06
5470	2.24778596667832e-06
5480	2.19555847916335e-06
5490	2.22382535525253e-06
5500	2.22952695085964e-06
5510	2.24718090175128e-06
5520	2.19982006753219e-06
5530	2.22164243453815e-06
5540	2.20859603474954e-06
5550	2.19731880782071e-06
5560	2.13474498924173e-06
5570	2.13031698105565e-06
5580	2.14025491012214e-06
5590	2.16524735411398e-06
5600	2.06247982825929e-06
5610	2.06764282386688e-06
5620	2.07102416710309e-06
5630	2.05813104065177e-06
5640	1.96441132532465e-06
5650	2.0316106423317e-06
5660	1.99883138198006e-06
5670	2.05313624128467e-06
5680	1.93811518081251e-06
5690	1.96558968066164e-06
5700	1.93082409585989e-06
5710	1.81953760755325e-06
5720	1.91218123928712e-06
5730	1.92261070048263e-06
5740	1.93662016890686e-06
5750	1.90020952738705e-06
5760	1.82685568829433e-06
5770	1.77077347715816e-06
5780	1.80674511180656e-06
5790	1.78558974647408e-06
5800	1.79661784034889e-06
5810	1.76158702994671e-06
5820	1.74918802229887e-06
5830	1.76304699631526e-06
5840	1.68708767430831e-06
5850	1.72530040172721e-06
5860	1.62702634126678e-06
5870	1.73273168099227e-06
5880	1.67126168237944e-06
5890	1.66697008406867e-06
5900	1.63707435107252e-06
5910	1.60460087848594e-06
5920	1.65994441286411e-06
5930	1.61183750615282e-06
5940	1.59932675287247e-06
5950	1.59527802329488e-06
5960	1.57845251738124e-06
5970	1.51162676757259e-06
5980	1.52730983459978e-06
5990	1.48511076394515e-06
6000	1.47165274737794e-06
6010	1.47460387091635e-06
6020	1.49003816902074e-06
6030	1.45848516740372e-06
6040	1.46032900801695e-06
6050	1.41709175595907e-06
6060	1.40502865533657e-06
6070	1.41939292990753e-06
6080	1.25468052998435e-06
6090	1.31981842019999e-06
6100	1.25124862606143e-06
6110	1.35211111672066e-06
6120	1.27486997666324e-06
6130	1.30464236474919e-06
6140	1.28642163926385e-06
6150	1.30022642139166e-06
6160	1.20501606468142e-06
6170	1.25228516389798e-06
6180	1.22514012997989e-06
6190	1.21215744952199e-06
6200	1.1425938660786e-06
6210	1.13185607404452e-06
6220	1.111909501154e-06
6230	1.18039895483277e-06
6240	1.1521459081473e-06
6250	1.12527107808007e-06
6260	1.15640676035498e-06
6270	1.13017946902885e-06
6280	1.06030699867664e-06
6290	1.12627627819902e-06
6300	1.12451640324442e-06
6310	1.20012643099293e-06
6320	1.08867658931209e-06
6330	1.10830730672264e-06
6340	1.10899208637247e-06
6350	1.10589376914543e-06
6360	1.09171701157029e-06
6370	1.11692083508016e-06
6380	1.10876687397528e-06
6390	1.07618629609917e-06
6400	1.02682836751841e-06
6410	1.04580520509141e-06
6420	9.80680413647423e-07
6430	9.72470218359618e-07
6440	9.56682259581603e-07
6450	1.06227278817941e-06
6460	9.95044066904672e-07
6470	9.87699702366213e-07
6480	1.0309007341886e-06
6490	1.06406072477642e-06
6500	9.74933334180121e-07
6510	9.6106394632669e-07
6520	9.1548505041283e-07
6530	1.01986020724669e-06
6540	9.64190525033885e-07
6550	1.01543086370215e-06
6560	8.59241090765406e-07
6570	9.54493799649335e-07
6580	9.22916499184528e-07
6590	9.54102688434815e-07
6600	9.46514180624907e-07
6610	9.4296855891582e-07
6620	9.31770477053735e-07
6630	8.65054342433478e-07
6640	9.23744870072484e-07
6650	9.73556342970083e-07
6660	8.74855530826062e-07
6670	9.42851810862785e-07
6680	9.20666521296222e-07
6690	8.71296721089729e-07
6700	8.77311626259765e-07
6710	8.79728203266362e-07
6720	8.73906990631315e-07
6730	9.19750015960548e-07
6740	9.37090814789841e-07
6750	9.45445121209851e-07
6760	8.77463258399961e-07
6770	8.55537571963385e-07
6780	8.8796847121197e-07
6790	8.28123513947998e-07
6800	9.30689428953841e-07
6810	8.58058362062356e-07
6820	8.8536543642858e-07
6830	8.91458087801161e-07
6840	8.15514533545051e-07
6850	8.03566130624545e-07
6860	8.40228471810083e-07
6870	8.26201518294219e-07
6880	7.61805220887878e-07
6890	7.96553015865181e-07
6900	8.07157123242056e-07
6910	8.4050305755764e-07
6920	8.26568265417486e-07
6930	8.63323167338271e-07
6940	7.8718612196466e-07
6950	8.01736909603486e-07
6960	8.08569304535863e-07
6970	7.94900197070038e-07
6980	7.7408699170958e-07
6990	7.67958716929176e-07
7000	8.19991264858455e-07
7010	8.43123083288424e-07
7020	8.28854601295042e-07
7030	7.94497466673036e-07
7040	8.30759926847637e-07
7050	7.96113010278978e-07
7060	7.98753858312717e-07
7070	7.81674251047011e-07
7080	7.82840710746134e-07
7090	7.25560297146622e-07
7100	7.58998374670848e-07
7110	7.70464652527896e-07
7120	7.60688585398347e-07
7130	7.33472230100643e-07
7140	6.52221009559057e-07
7150	7.80898466710762e-07
7160	6.87190889196414e-07
7170	7.45448057236451e-07
7180	7.49913220551111e-07
7190	6.67156983736739e-07
7200	6.55569723636122e-07
7210	7.0835740926634e-07
7220	6.92190893191406e-07
7230	6.44471713564882e-07
7240	5.93996723279388e-07
7250	6.664773368364e-07
7260	6.14038987011907e-07
7270	6.50587244542336e-07
7280	6.39938407633508e-07
7290	6.3749826241119e-07
7300	6.18718295978103e-07
7310	5.59072752769578e-07
7320	6.15274000693343e-07
7330	5.94650717964396e-07
7340	6.14466518141682e-07
7350	6.25131630215444e-07
7360	6.04118093757565e-07
7370	5.94006325917372e-07
7380	5.72857625055146e-07
7390	5.73737087582111e-07
7400	5.91869432653435e-07
7410	5.24058278352517e-07
7420	5.59258223363717e-07
7430	6.404835381409e-07
7440	6.30134324358204e-07
7450	5.90169957353384e-07
7460	5.61727075712255e-07
7470	4.91653602713031e-07
7480	5.2644673605601e-07
7490	5.67688856269436e-07
7500	5.50426353867872e-07
7510	5.54144567931848e-07
7520	5.02082756016236e-07
7530	5.2886812528184e-07
7540	5.13960159193213e-07
7550	5.02779910440585e-07
7560	5.36546565131307e-07
7570	5.52877457623311e-07
7580	4.92743830395196e-07
7590	5.65734076641505e-07
7600	4.69236626164378e-07
7610	4.76427848326416e-07
7620	4.37561533006845e-07
7630	4.70641306197006e-07
7640	4.44445091456628e-07
7650	4.65749774602868e-07
7660	3.67197553905858e-07
7670	3.44299324786913e-07
7680	4.29885142244623e-07
7690	3.89674966759144e-07
7700	3.51405190008899e-07
7710	3.41185669499675e-07
7720	3.65810402249876e-07
7730	3.62297130874938e-07
7740	3.45909345762294e-07
7750	4.48755902626143e-07
7760	3.92289625938174e-07
7770	4.01215047459256e-07
7780	3.03601403979174e-07
7790	3.04644300447339e-07
7800	3.49811290963185e-07
7810	3.36693708496582e-07
7820	2.88526853779833e-07
7830	2.86135567700884e-07
7840	2.83011406793418e-07
7850	3.19144901799018e-07
7860	3.46760105586325e-07
7870	3.48148115833717e-07
7880	2.78651054030692e-07
7890	2.90774779105455e-07
7900	2.91661098515611e-07
7910	2.97926363885587e-07
7920	3.24448032478613e-07
7930	2.86790090652622e-07
7940	2.9237134033745e-07
7950	2.3661866685274e-07
7960	2.88385902769535e-07
7970	3.35997371432298e-07
7980	2.21122960584589e-07
7990	2.28445533014635e-07
8000	2.04714683019749e-07
8010	3.38484270629791e-07
8020	2.86972034624013e-07
8030	2.53872828990553e-07
8040	2.62377794111887e-07
8050	2.33535899055777e-07
8060	2.48275062913729e-07
8070	2.71169411231097e-07
8080	2.76309041304252e-07
8090	2.07872033737859e-07
8100	2.47596264336458e-07
8110	2.34914625615702e-07
8120	1.71019363768369e-07
8130	2.66582248475059e-07
8140	2.47792163301295e-07
8150	2.13152895384024e-07
8160	1.6934243174548e-07
8170	1.18511731857091e-07
8180	1.21308342432314e-07
8190	1.76147261075376e-07
8200	1.66469805262416e-07
8210	1.50002915840447e-07
8220	1.74792908875048e-07
8230	2.42491092609186e-07
8240	1.33204723244004e-07
8250	1.59911879176466e-07
8260	1.28305574435404e-07
8270	1.65086029047584e-07
8280	9.77494532102635e-08
8290	1.33163028718154e-07
8300	3.94352630104969e-08
8310	8.98085747465018e-08
8320	1.1636820097857e-07
8330	1.23080788839685e-07
8340	8.94300531518196e-08
8350	1.3198933868412e-07
8360	7.40387697661795e-08
8370	1.33498923579459e-07
8380	1.09062459783698e-07
8390	5.75416151154935e-08
8400	4.22908336186465e-08
8410	1.21521597739565e-07
8420	9.89130613116792e-08
8430	1.43493762011891e-07
8440	1.60546745361113e-07
8450	1.51761190039435e-07
8460	1.27773853751456e-07
8470	1.17141602743403e-07
8480	7.30097690510221e-08
8490	3.52621345168396e-08
8500	1.24075202459742e-07
8510	6.78551802144461e-08
8520	8.70574355514854e-08
8530	8.23433922579543e-08
8540	1.95155509982094e-08
8550	9.36242887764552e-08
8560	1.20170608974325e-07
8570	1.46736309799858e-07
8580	1.4324509055936e-07
8590	1.20105283358904e-07
8600	1.45538402116933e-07
8610	4.01022785857292e-08
8620	9.13717280050672e-08
8630	1.68489079559897e-07
8640	1.55630842092946e-07
8650	1.39713137593924e-07
8660	9.28467216979682e-08
8670	1.32443425959317e-07
8680	5.19072844187726e-08
8690	6.21034404993809e-08
8700	8.88472128673762e-08
8710	6.85496135280257e-08
8720	3.67425211432366e-08
8730	3.91722594793888e-08
8740	5.3698736896266e-08
8750	8.61770645131687e-08
8760	9.6970997367237e-08
8770	8.55182171674562e-08
8780	2.16631249181207e-08
8790	5.55582182488328e-08
8800	5.84355906018391e-08
8810	1.19397331851372e-07
8820	8.43950559092861e-08
8830	1.39695960078644e-07
8840	8.5994687691646e-08
8850	1.17479742106411e-07
8860	1.38078359012808e-07
8870	8.44675957462195e-08
8880	9.61875269396431e-08
8890	1.06299914039878e-07
8900	4.88515814451233e-08
8910	8.96472030044301e-08
8920	6.68224051725242e-08
8930	1.71757359656267e-07
8940	1.77092498813191e-07
8950	1.52988591245644e-07
8960	9.47153254460374e-08
8970	1.76624025432137e-07
8980	1.33275267705022e-07
8990	1.39923346836858e-07
9000	1.27738290057993e-07
9010	1.12343408171208e-07
9020	6.53194087617007e-08
9030	3.86816338080615e-08
9040	6.5652325961647e-08
9050	7.28617162970569e-08
9060	7.76925427139616e-08
9070	7.55414976203522e-08
9080	7.11062445657072e-08
9090	8.01975066115293e-08
9100	5.70067760149067e-08
9110	4.70866803738168e-08
9120	4.16448231228652e-08
9130	7.27506313139142e-08
9140	9.16540287533021e-08
9150	9.87199763466187e-08
9160	4.18819693877414e-08
9170	1.81979033831855e-08
9180	1.15135396412548e-07
9190	1.0342806668705e-07
9200	1.25710816883939e-07
9210	1.12861071810183e-07
9220	1.26048573474732e-07
9230	8.80945321438414e-08
9240	1.13193431202168e-07
9250	6.08516775715358e-08
9260	1.42942835104128e-07
9270	1.54566399008742e-07
9280	4.5098218844672e-08
9290	7.20285913244848e-08
9300	6.7797471655512e-08
9310	1.61884817025376e-07
9320	1.52855768655291e-07
9330	1.66696010845289e-07
9340	6.75421840729288e-08
9350	1.08840296452342e-07
9360	4.53181237725702e-08
9370	9.38757824434358e-08
9380	4.67205604093172e-08
9390	8.14173681687555e-08
9400	4.76427964279699e-08
9410	5.73547800955939e-08
9420	3.06792535016611e-08
9430	4.30666345422186e-08
9440	6.95631234216446e-09
9450	5.11621354454953e-08
9460	1.97952015662249e-08
9470	5.60697497916247e-08
9480	6.12455825650963e-08
9490	5.06389246899113e-08
9500	9.97206103706047e-08
9510	5.08701232148459e-08
9520	8.3191255777494e-08
9530	2.84166292806716e-08
9540	9.02276577159424e-08
9550	2.86990107538761e-08
9560	-1.29427963198267e-08
9570	-2.8868351677597e-08
9580	4.44201726999465e-08
9590	-3.36366138733476e-08
9600	3.03189052935095e-08
9610	6.9084612498807e-08
9620	6.0475260355174e-08
9630	1.27497506114295e-07
9640	1.09033531651152e-07
9650	2.52448204203321e-08
9660	7.95917683971706e-08
9670	3.17163246601225e-08
9680	4.88134857363678e-08
9690	8.12936425400111e-08
9700	7.54831786479484e-08
9710	1.24770589623355e-07
9720	9.75718797614012e-08
9730	-1.44013109027143e-08
9740	2.21667962816688e-08
9750	6.24163009408023e-08
9760	7.2057963681326e-08
9770	1.26886956312602e-07
9780	6.98796935782598e-08
9790	3.69515593211985e-08
9800	5.56586691784784e-08
9810	7.38827751601538e-08
9820	1.54482864304553e-08
9830	8.43029502985752e-08
9840	2.99953645120623e-08
9850	1.33306189791713e-08
9860	-2.58585774203332e-10
9870	6.8657109488493e-08
9880	-4.3094958896224e-08
9890	-8.89340087971528e-09
9900	-3.12163195687806e-08
9910	-4.82065417026472e-08
9920	-8.44768293557702e-09
9930	-1.59004952308676e-09
9940	3.80998508469495e-09
9950	-1.01908686740786e-08
9960	-8.77963821299264e-08
9970	-1.99078245891039e-08
9980	-1.63928275007231e-09
9990	-9.43068479367093e-09
10000	0


==> CostvsIters_RelativeDiff_PD.dat <==
iter	cost
0	0.501284140466877
1	0.501284140466877
10	0.0751873964343351
20	0.0352881398510147
30	0.0190288128937981
40	0.0108627846184343
50	0.00767683393687905
60	0.00487433183596168
70	0.00374991351745591
80	0.00245045244288429
90	0.00184977565039507
100	0.00140335418104853
110	0.0011255668430824
120	0.000960928883295339
130	0.000815584477437104
140	0.000690073422357363
150	0.000555955304449476
160	0.000479886448047097
170	0.000421064889941765
180	0.000377795603372732
190	0.000355017763792993
200	0.000325811260947476
210	0.000296026520950783
220	0.000261365684849621
230	0.000240901728357348
240	0.00022255863109268
250	0.0002094622442452
260	0.000199850338745456
270	0.00018788288925136
280	0.000173874518922273
290	0.000156034556345287
300	0.000146949683056678
310	0.000140571678453335
320	0.000133242276603168
330	0.00012842770314142
340	0.000123018215731498
350	0.000114039113634278
360	0.000106886444914983
370	9.92941006974668e-05
380	9.32691954406484e-05
390	9.01850452575487e-05
400	8.83864469224539e-05
410	8.34983272782087e-05
420	7.71493501282121e-05
430	7.12994580846224e-05
440	6.64279791326038e-05
450	6.23602840310238e-05
460	6.07496951841949e-05
470	5.91664696056749e-05
480	5.75242696313686e-05
490	5.42887048692063e-05
500	5.08129484693413e-05
510	4.80666002179103e-05
520	4.52439957922075e-05
530	4.34024071012676e-05
540	4.24797611531604e-05
550	4.14297816769594e-05
560	3.89412208309913e-05
570	3.633209912189e-05
580	3.42257756086092e-05
590	3.31055978874731e-05
600	3.26764196329942e-05
610	3.212491101622e-05
620	3.12736540799473e-05
630	2.95716119770248e-05
640	2.77983532893602e-05
650	2.64869994397166e-05
660	2.56922635631614e-05
670	2.55278350038361e-05
680	2.52602685283608e-05
690	2.46786184805467e-05
700	2.32384803529995e-05
710	2.18672044270516e-05
720	2.06983114627985e-05
730	2.04074533080832e-05
740	2.03245328269227e-05
750	1.97495791735098e-05
760	1.89385522246774e-05
770	1.7768199095832e-05
780	1.64320968643167e-05
790	1.5289286454321e-05
800	1.47524045135683e-05
810	1.45463157099229e-05
820	1.46242097478098e-05
830	1.42787379074825e-05
840	1.38494972661477e-05
850	1.34391517467725e-05
860	1.2977075196516e-05
870	1.24288695952284e-05
880	1.21877150515849e-05
890	1.19615859184444e-05
900	1.15097331377367e-05
910	1.09577413671859e-05
920	1.03411258563253e-05
930	9.89527414911529e-06
940	9.65948539703194e-06
950	9.64218700069335e-06
960	9.45732603006197e-06
970	9.05405722169882e-06
980	8.80064109697004e-06
990	8.43105353045899e-06
1000	8.17961195251944e-06
1010	8.07123791177495e-06
1020	8.03972404747608e-06
1030	8.03031014274408e-06
1040	7.85401262332799e-06
1050	7.48491455852189e-06
1060	7.11973303453259e-06
1070	6.82706197739426e-06
1080	6.63762240207643e-06
1090	6.49309019329471e-06
1100	6.30641066205004e-06
1110	6.11867315491421e-06
1120	5.85331605313054e-06
1130	5.59460653200852e-06
1140	5.43834513888758e-06
1150	5.44845001140063e-06
1160	5.52427254548392e-06
1170	5.53072406486077e-06
1180	5.47678596647115e-06
1190	5.29085240258848e-06
1200	5.08192699220647e-06
1210	4.85457777735079e-06
1220	4.71479914981942e-06
1230	4.59400507970467e-06
1240	4.47198436730612e-06
1250	4.37138553101948e-06
1260	4.22099019982952e-06
1270	4.06291618027558e-06
1280	3.94316753269274e-06
1290	3.93097713222861e-06
1300	3.99303941157522e-06
1310	3.94864177300488e-06
1320	3.92275858480346e-06
1330	3.80473871766578e-06
1340	3.63620409374244e-06
1350	3.48598224273549e-06
1360	3.42214558487496e-06
1370	3.34444512815422e-06
1380	3.26165227634094e-06
1390	3.14378218078548e-06
1400	3.02335495590408e-06
1410	2.8994932831508e-06
1420	2.83480993231526e-06
1430	2.78352875836592e-06
1440	2.76024315596159e-06
1450	2.73564353365606e-06
1460	2.67993925461966e-06
1470	2.58559968388664e-06
1480	2.46827346449259e-06
1490	2.37123647145755e-06
1500	2.35331586866256e-06
1510	2.33580359317433e-06
1520	2.29238758220972e-06
1530	2.23441024498312e-06
1540	2.15531791279429e-06
1550	2.06687923734455e-06
1560	2.00596258133529e-06
1570	1.99165963117526e-06
1580	1.9970758842e-06
1590	1.97579160040628e-06
1600	1.93162018991947e-06
1610	1.86177627872303e-06
1620	1.77725337694211e-06
1630	1.71653506423012e-06
1640	1.69735657098358e-06
1650	1.68624156916895e-06
1660	1.664813534546e-06
1670	1.62688661601106e-06
1680	1.56433037614885e-06
1690	1.49650668279688e-06
1700	1.4671455756895e-06
1710	1.48236257286867e-06
1720	1.5040652224543e-06
1730	1.49969803717819e-06
1740	1.47267864089583e-06
1750	1.42335603048567e-06
1760	1.36146705264736e-06
1770	1.3090339383963e-06
1780	1.28611729467375e-06
1790	1.28268955713495e-06
1800	1.25794433895876e-06
1810	1.23206067745106e-06
1820	1.19818477717125e-06
1830	1.1705153248756e-06
1840	1.14759736802827e-06
1850	1.14381070871303e-06
1860	1.14596858206745e-06
1870	1.13550144145827e-06
1880	1.10829959666022e-06
1890	1.06768984221942e-06
1900	1.031151152672e-06
1910	1.00514514954566e-06
1920	9.95718417834084e-07
1930	9.81840170967657e-07
1940	9.56673631994843e-07
1950	9.2347941915408e-07
1960	8.83334869976083e-07
1970	8.4717858047192e-07
1980	8.29109598051219e-07
1990	8.22429974269473e-07
2000	8.22951294131846e-07
2010	8.2094666190327e-07
2020	7.97858054757957e-07
2030	7.69701815791376e-07
2040	7.50258944805389e-07
2050	7.38362489979526e-07
2060	7.35087272074648e-07
2070	7.34341557005759e-07
2080	7.29955847380933e-07
2090	7.09514001545011e-07
2100	6.86067529663437e-07
2110	6.66830150858613e-07
2120	6.48430288953213e-07
2130	6.39330146163761e-07
2140	6.33290749232851e-07
2150	6.2873332105333e-07
2160	6.37371215954385e-07
2170	6.2462408912631e-07
2180	6.13557038641616e-07
2190	6.03863032164325e-07
2200	5.87328154067383e-07
2210	5.70296867879978e-07
2220	5.62803070235256e-07
2230	5.53302292156127e-07
2240	5.40949420619576e-07
2250	5.34783515205314e-07
2260	5.30061061110487e-07
2270	5.26792219096297e-07
2280	5.23502619536553e-07
2290	5.1833735486502e-07
2300	5.05444862974183e-07
2310	4.96343336285168e-07
2320	4.85092435691537e-07
2330	4.77059655771334e-07
2340	4.71303311167006e-07
2350	4.67843024658063e-07
2360	4.5923712674712e-07
2370	4.46648902710706e-07
2380	4.3116374213168e-07
2390	4.16048571523982e-07
2400	4.08320675577869e-07
2410	4.05457971749868e-07
2420	4.02316910585134e-07
2430	3.94907690372891e-07
2440	3.85064544073007e-07
2450	3.76497101982051e-07
2460	3.716690144861e-07
2470	3.67515269966798e-07
2480	3.65420202903453e-07
2490	3.63454840720703e-07
2500	3.60043386908771e-07
2510	3.5475360729596e-07
2520	3.49012773425285e-07
2530	3.42693500343671e-07
2540	3.37312092519688e-07
2550	3.34596374781093e-07
2560	3.30695802996185e-07
2570	3.23860910422963e-07
2580	3.12983462393195e-07
2590	3.03793546386709e-07
2600	2.99637421907715e-07
2610	2.98056631511061e-07
2620	2.97058538660128e-07
2630	2.96415807361831e-07
2640	2.94337155622195e-07
2650	2.91184593241033e-07
2660	2.88341327830579e-07
2670	2.96142804894911e-07
2680	2.925901016996e-07
2690	2.92672083214544e-07
2700	2.88242037934366e-07
2710	2.82968927992101e-07
2720	2.7500724227837e-07
2730	2.66492497376558e-07
2740	2.58820997865268e-07
2750	2.5450120498797e-07
2760	2.52677713521586e-07
2770	2.49768760433736e-07
2780	2.45453378973261e-07
2790	2.41143818421834e-07
2800	2.37827320025261e-07
2810	2.33839467464347e-07
2820	2.31166355190692e-07
2830	2.28567756429688e-07
2840	2.26086097813591e-07
2850	2.22655175410046e-07
2860	2.18869396671994e-07
2870	2.1489087579638e-07
2880	2.11602610214707e-07
2890	2.08215900558539e-07
2900	2.04758413444601e-07
2910	2.01457218986643e-07
2920	1.97860364497942e-07
2930	1.94484872801135e-07
2940	1.9164384532689e-07
2950	1.92090897018624e-07
2960	1.92993903963211e-07
2970	1.93212949197277e-07
2980	1.92251397771937e-07
2990	1.90657642479695e-07
3000	1.88383563110642e-07
3010	1.85541434519964e-07
3020	1.8244939926105e-07
3030	1.79691106073601e-07
3040	1.77074024354473e-07
3050	1.74740891179076e-07
3060	1.72423906658157e-07
3070	1.69915960427537e-07
3080	1.67545631475864e-07
3090	1.65160672841663e-07
3100	1.62507324265144e-07
3110	1.60256318893617e-07
3120	1.58668500625283e-07
3130	1.56779500946104e-07
3140	1.54938706311772e-07
3150	1.54004976954887e-07
3160	1.53435118395171e-07
3170	1.5268602746444e-07
3180	1.51932495100799e-07
3190	1.51079473628919e-07
3200	1.50045654684088e-07
3210	1.48903800103345e-07
3220	1.47510622727006e-07
3230	1.458860726679e-07
3240	1.44262780282814e-07
3250	1.42750764481072e-07
3260	1.40900507512474e-07
3270	1.3835067288542e-07
3280	1.35287666499613e-07
3290	1.32372514931944e-07
3300	1.30187433890957e-07
3310	1.30122351274672e-07
3320	1.30128659708154e-07
3330	1.29547856493443e-07
3340	1.29434126647964e-07
3350	1.29501492856507e-07
3360	1.29627389327656e-07
3370	1.29437299506275e-07
3380	1.29133906541781e-07
3390	1.28416463782643e-07
3400	1.27057781840661e-07
3410	1.25574508337391e-07
3420	1.23439519089249e-07
3430	1.21323393845549e-07
3440	1.1881252009863e-07
3450	1.16526688325899e-07
3460	1.14435126983465e-07
3470	1.1243858993541e-07
3480	1.10810784868704e-07
3490	1.09678791204259e-07
3500	1.09829067056733e-07
3510	1.09944698658253e-07
3520	1.10044960759707e-07
3530	1.10107006695926e-07
3540	1.0994564021549e-07
3550	1.09657696056723e-07
3560	1.09032079614927e-07
3570	1.08087046673845e-07
3580	1.06997409656782e-07
3590	1.05673830895916e-07
3600	1.0421951849259e-07
3610	1.02783797263277e-07
3620	1.011399631325e-07
3630	9.93589061973441e-08
3640	9.79299147325794e-08
3650	9.68403898808919e-08
3660	9.60794587099351e-08
3670	9.57480152387707e-08
3680	9.58433191566905e-08
3690	9.5998509116445e-08
3700	9.59892752203948e-08
3710	9.61975555800249e-08
3720	1.11770965822731e-07
3730	1.15492447892023e-07
3740	1.16912660441415e-07
3750	1.17907995761885e-07
3760	1.16279060194578e-07
3770	1.03294542616394e-07
3780	1.00172438821927e-07
3790	9.86986872111572e-08
3800	9.78331340232091e-08
3810	9.74942230236889e-08
3820	1.01651893647091e-07
3830	1.00478204005123e-07
3840	9.97830777322778e-08
3850	9.8071308667111e-08
3860	9.55732375709347e-08
3870	9.2746882117697e-08
3880	9.15047668573159e-08
3890	9.02752068519339e-08
3900	8.84651673316354e-08
3910	8.83631232225268e-08
3920	8.89174250765843e-08
3930	8.9030155702345e-08
3940	8.86411713935696e-08
3950	8.65882296957626e-08
3960	8.50243988618576e-08
3970	8.37774040916852e-08
3980	8.23269527049451e-08
3990	8.17427977992398e-08
4000	8.14080103780721e-08
4010	8.06790493407301e-08
4020	7.98963888929175e-08
4030	7.98108819096368e-08
4040	7.86868072786783e-08
4050	7.77424778198742e-08
4060	7.73628381507097e-08
4070	7.77157066304017e-08
4080	7.71917887967623e-08
4090	7.73815609215651e-08
4100	7.7510332143893e-08
4110	7.75035053799919e-08
4120	7.72706649106005e-08
4130	7.7155154005343e-08
4140	7.63026347499822e-08
4150	7.5213392523445e-08
4160	7.43139061498322e-08
4170	7.34549310662063e-08
4180	7.22604440678749e-08
4190	7.1250338937148e-08
4200	7.01526335960633e-08
4210	6.97057563135896e-08
4220	6.9630918153268e-08
4230	6.93332176605682e-08
4240	6.89788546957328e-08
4250	6.89662269281882e-08
4260	6.86039709964673e-08
4270	6.85496876941266e-08
4280	6.83380837638361e-08
4290	6.83385445897519e-08
4300	6.8275040345672e-08
4310	6.82466595040719e-08
4320	6.79443760289185e-08
4330	6.7402551230056e-08
4340	6.65390783148742e-08
4350	6.5714692189411e-08
4360	6.50152992088755e-08
4370	6.42498725760539e-08
4380	6.35337273017449e-08
4390	6.30344040173765e-08
4400	6.29242543011072e-08
4410	6.3138558099379e-08
4420	6.33674467140279e-08
4430	6.34390028522718e-08
4440	6.34133857023314e-08
4450	6.33007056299793e-08
4460	6.32075707692497e-08
4470	6.30462621092743e-08
4480	6.29581271386404e-08
4490	6.28564745024901e-08
4500	6.24488135528447e-08
4510	6.19554985410953e-08
4520	6.13607912432502e-08
4530	6.07241017092056e-08
4540	6.00497377212967e-08
4550	5.93127265275641e-08
4560	5.8553163774188e-08
4570	5.78783087862976e-08
4580	5.74479253432956e-08
4590	5.74008168334787e-08
4600	5.75248635238087e-08
4610	5.76167775197192e-08
4620	5.76504271323573e-08
4630	5.75151330984979e-08
4640	5.74621693981026e-08
4650	5.72419690186491e-08
4660	5.71049233091797e-08
4670	5.68466462603043e-08
4680	5.6611558691898e-08
4690	5.63486730679059e-08
4700	5.60076876408572e-08
4710	5.55520034806571e-08
4720	5.51536051793131e-08
4730	5.47234948826972e-08
4740	5.42801155801439e-08
4750	5.38576228923158e-08
4760	5.36664840877058e-08
4770	5.36800962249046e-08
4780	5.37286047481825e-08
4790	5.38031315311026e-08
4800	5.3863614735077e-08
4810	5.3862231625412e-08
4820	5.38548615703472e-08
4830	5.38390901706811e-08
4840	5.36755337797732e-08
4850	5.35481554618332e-08
4860	5.31976800541237e-08
4870	5.28494624880283e-08
4880	5.24639387180549e-08
4890	5.20517439175499e-08
4900	5.15700204864469e-08
4910	5.09489664897827e-08
4920	5.04814833219811e-08
4930	5.00647571982869e-08
4940	4.96263221770797e-08
4950	4.95543982627878e-08
4960	4.95971309011471e-08
4970	4.95768890003616e-08
4980	4.95591338533439e-08
4990	4.95680126116983e-08
5000	4.95086747583888e-08
5010	4.94525993377112e-08
5020	4.92466954622263e-08
5030	4.90451192744812e-08
5040	4.88176725378348e-08
5050	4.85531327115237e-08
5060	4.83121872668891e-08
5070	4.79421491118435e-08
5080	4.76748988329313e-08
5090	4.72951847554685e-08
5100	4.69244219489057e-08
5110	4.65938870172825e-08
5120	4.64938133852557e-08
5130	4.65254678760252e-08
5140	4.6596247545508e-08
5150	4.66812652665805e-08
5160	4.66517011592591e-08
5170	4.66451718705721e-08
5180	4.65486421904717e-08
5190	4.65001704763945e-08
5200	4.6417601120095e-08
5210	4.62508067833626e-08
5220	4.60621820629569e-08
5230	4.57542228618258e-08
5240	4.54989720663762e-08
5250	4.52061210673814e-08
5260	4.48573617899164e-08
5270	4.45297267281973e-08
5280	4.41758433888266e-08
5290	4.38985242927243e-08
5300	4.36598218396402e-08
5310	4.36049130968468e-08
5320	4.35725402737362e-08
5330	4.35902279635492e-08
5340	4.35276480569508e-08
5350	4.34691775105586e-08
5360	4.33924777209632e-08
5370	4.33426557569366e-08
5380	4.31948356942675e-08
5390	4.30365798282574e-08
5400	4.28359951192397e-08
5410	4.26295032444202e-08
5420	4.24469461968888e-08
5430	4.22136697043476e-08
5440	4.20025253361376e-08
5450	4.17546027312113e-08
5460	4.1552699526104e-08
5470	4.13171509738025e-08
5480	4.11919000064906e-08
5490	4.11186718142553e-08
5500	4.11576513359599e-08
5510	4.11587267017497e-08
5520	4.11941992387081e-08
5530	4.11992365699221e-08
5540	4.11254810424428e-08
5550	4.10591229004647e-08
5560	4.09648085655194e-08
5570	4.08186490243453e-08
5580	4.07038487104383e-08
5590	4.04722877162241e-08
5600	4.02750531184064e-08
5610	4.00126392209088e-08
5620	3.98403988602492e-08
5630	3.95979300202406e-08
5640	3.94206603853166e-08
5650	3.91776868011184e-08
5660	3.89838034203565e-08
5670	3.88618292618021e-08
5680	3.88549908074253e-08
5690	3.87664139684038e-08
5700	3.86536391084105e-08
5710	3.86318417424324e-08
5720	3.85518534536037e-08
5730	3.83623184558834e-08
5740	3.8233703791143e-08
5750	3.81325792801338e-08
5760	3.8025171612346e-08
5770	3.78380168902764e-08
5780	3.76384587314133e-08
5790	3.74558850960446e-08
5800	3.73258159149494e-08
5810	3.71179674710045e-08
5820	3.69793433893291e-08
5830	3.6846639269787e-08
5840	3.67239333506423e-08
5850	3.66270076161809e-08
5860	3.66131897898006e-08
5870	3.6595179664028e-08
5880	3.659044723306e-08
5890	3.65120733357409e-08
5900	3.64513409982495e-08
5910	3.63381929909086e-08
5920	3.62322082435952e-08
5930	3.61515768206207e-08
5940	3.60519655943038e-08
5950	3.5879735344326e-08
5960	3.57310332826552e-08
5970	3.5570699197611e-08
5980	3.54008128880215e-08
5990	3.53173251974579e-08
6000	3.50970162861552e-08
6010	3.49716081293383e-08
6020	3.47865638541008e-08
6030	3.4687861483284e-08
6040	3.45858282747541e-08
6050	3.44944206028272e-08
6060	3.45183570099092e-08
6070	3.44550567172374e-08
6080	3.43324051430069e-08
6090	3.42706699522713e-08
6100	3.41934573615368e-08
6110	3.4044494791832e-08
6120	3.3952113808809e-08
6130	3.38566653397363e-08
6140	3.37773258723119e-08
6150	3.35926052968693e-08
6160	3.35079741513936e-08
6170	3.3416623983969e-08
6180	3.32062663531812e-08
6190	3.30219227165919e-08
6200	3.29212642448188e-08
6210	3.28273307982118e-08
6220	3.27855935880649e-08
6230	3.27193414502656e-08
6240	3.26696313356557e-08
6250	3.26527117416954e-08
6260	3.25840215077843e-08
6270	3.24854632141821e-08
6280	3.24562668829086e-08
6290	3.2409409560341e-08
6300	3.22831222481516e-08
6310	3.21729192928239e-08
6320	3.20749199303461e-08
6330	3.19674443314155e-08
6340	3.18453147211294e-08
6350	3.16990818775128e-08
6360	3.15087204895403e-08
6370	3.13789285622958e-08
6380	3.12840665127635e-08
6390	3.11519037886322e-08
6400	3.1025890412726e-08
6410	3.09614852121162e-08
6420	3.09418420532645e-08
6430	3.0881452689055e-08
6440	3.0795663080624e-08
6450	3.073283893787e-08
6460	3.06818243873373e-08
6470	3.05595078874186e-08
6480	3.04814215126113e-08
6490	3.04143208674436e-08
6500	3.02935780003488e-08
6510	3.01956024927608e-08
6520	3.0026244150333e-08
6530	2.99324926959971e-08
6540	2.98254201025211e-08
6550	2.97503211182067e-08
6560	2.95901767664244e-08
6570	2.9494075368483e-08
6580	2.94038572814535e-08
6590	2.93857964442928e-08
6600	2.93334313278519e-08
6610	2.92598045535853e-08
6620	2.92240433882594e-08
6630	2.91538496643788e-08
6640	2.91170453610611e-08
6650	2.90260536488998e-08
6660	2.89297514591384e-08
6670	2.88481781629689e-08
6680	2.87787895021212e-08
6690	2.86490784603305e-08
6700	2.85281986250941e-08
6710	2.84583334983698e-08
6720	2.83372094269779e-08
6730	2.8246393545891e-08
6740	2.81772955671432e-08
6750	2.80628920974941e-08
6760	2.79770204977534e-08
6770	2.78890030637947e-08
6780	2.78507165977269e-08
6790	2.78259580658366e-08
6800	2.77494391626565e-08
6810	2.76529497673036e-08
6820	2.75214565598783e-08
6830	2.75019596899529e-08
6840	2.7447659799775e-08
6850	2.7349272123927e-08
6860	2.72528997913111e-08
6870	2.71330934261117e-08
6880	2.70089096096607e-08
6890	2.69150477277228e-08
6900	2.68501929177348e-08
6910	2.67777054909157e-08
6920	2.67253106743473e-08
6930	2.66537120396442e-08
6940	2.65758245609041e-08
6950	2.65140386587804e-08
6960	2.64843500636901e-08
6970	2.64351303171442e-08
6980	2.63978440186708e-08
6990	2.63204334797455e-08
7000	2.62527122914866e-08
7010	2.61828661222905e-08
7020	2.61371078624231e-08
7030	2.606546167592e-08
7040	2.59994098560026e-08
7050	2.59499201226585e-08
7060	2.58529498380058e-08
7070	2.57820014465216e-08
7080	2.57630951036011e-08
7090	2.56487589331773e-08
7100	2.55797261999224e-08
7110	2.54726393883002e-08
7120	2.54306629973386e-08
7130	2.53268446215655e-08
7140	2.52715952751813e-08
7150	2.51569671588225e-08
7160	2.50846730987916e-08
7170	2.50078162776705e-08
7180	2.49250669828321e-08
7190	2.48939510438443e-08
7200	2.48270510325172e-08
7210	2.48013612120517e-08
7220	2.47076317168528e-08
7230	2.46519989544598e-08
7240	2.45281413654741e-08
7250	2.44470363202523e-08
7260	2.43520027050893e-08
7270	2.43173314396582e-08
7280	2.42827879795633e-08
7290	2.42094138143606e-08
7300	2.41817606258864e-08
7310	2.41184977743329e-08
7320	2.41061562654648e-08
7330	2.40445608865e-08
7340	2.40179552594408e-08
7350	2.39963989700302e-08
7360	2.39265226267684e-08
7370	2.38409919465774e-08
7380	2.37301178947497e-08
7390	2.36605192792766e-08
7400	2.36168544044658e-08
7410	2.35645834437486e-08
7420	2.35064555546795e-08
7430	2.3442566788735e-08
7440	2.33572629669654e-08
7450	2.32420185729591e-08
7460	2.31844489830969e-08
7470	2.31280013629481e-08
7480	2.30752168111948e-08
7490	2.29912039970987e-08
7500	2.29650909498152e-08
7510	2.29655334501203e-08
7520	2.29465035673074e-08
7530	2.28515299843173e-08
7540	2.27860637940433e-08
7550	2.27163951936951e-08
7560	2.26347978846565e-08
7570	2.25682757600592e-08
7580	2.24857209378647e-08
7590	2.24171986360579e-08
7600	2.23714223665386e-08
7610	2.23197951718847e-08
7620	2.22811936948892e-08
7630	2.22457167345076e-08
7640	2.21835828037612e-08
7650	2.21376469750458e-08
7660	2.20625707397653e-08
7670	2.2001035708932e-08
7680	2.19362257650942e-08
7690	2.18776779667744e-08
7700	2.17931109609359e-08
7710	2.17553854797248e-08
7720	2.16983051520708e-08
7730	2.16619702055566e-08
7740	2.16355310887872e-08
7750	2.15731358601098e-08
7760	2.15224464311865e-08
7770	2.14844800313873e-08
7780	2.14380083365401e-08
7790	2.13714396080192e-08
7800	2.13411085107007e-08
7810	2.12540064093975e-08
7820	2.11883697593486e-08
7830	2.11185360705253e-08
7840	2.11296390208813e-08
7850	2.11018976799008e-08
7860	2.10291862382896e-08
7870	2.09755192135964e-08
7880	2.09435865210999e-08
7890	2.08870619649823e-08
7900	2.08121696177258e-08
7910	2.0743392337164e-08
7920	2.07707019204388e-08
7930	2.07271533184679e-08
7940	2.06379072786993e-08
7950	2.05687664875334e-08
7960	2.04799770082368e-08
7970	2.04018116437285e-08
7980	2.03788785638289e-08
7990	2.03448321069329e-08
8000	2.02858122661598e-08
8010	2.02194206325486e-08
8020	2.01639486931868e-08
8030	2.01198253621513e-08
8040	2.00574460893934e-08
8050	1.99922615763933e-08
8060	1.9943678644817e-08
8070	1.99025348053042e-08
8080	1.98361371684757e-08
8090	1.97803832358813e-08
8100	1.97524497919479e-08
8110	1.9728740559246e-08
8120	1.96642964957033e-08
8130	1.9632375651662e-08
8140	1.95769656402259e-08
8150	1.95253730430611e-08
8160	1.94669775368849e-08
8170	1.9434569642347e-08
8180	1.93740491552338e-08
8190	1.93126548840478e-08
8200	1.92903518260036e-08
8210	1.92360110191607e-08
8220	1.91846564969547e-08
8230	1.91290287899026e-08
8240	1.90789188294261e-08
8250	1.90330776303725e-08
8260	1.89677044899663e-08
8270	1.8922478304725e-08
8280	1.88731471827006e-08
8290	1.88165235734979e-08
8300	1.87674851873055e-08
8310	1.87540717881945e-08
8320	1.86853447450827e-08
8330	1.86468442169251e-08
8340	1.86147500694797e-08
8350	1.85687398324659e-08
8360	1.85107993069677e-08
8370	1.84920781159064e-08
8380	1.84595806470475e-08
8390	1.84099373577247e-08
8400	1.83901599163812e-08
8410	1.83478275978268e-08
8420	1.83305198484757e-08
8430	1.82927720921689e-08
8440	1.8225824213083e-08
8450	1.82198778683896e-08
8460	1.82248430030168e-08
8470	1.81562172247017e-08
8480	1.80733889401622e-08
8490	1.79968951557071e-08
8500	1.79526296432096e-08
8510	1.79128273647791e-08
8520	1.78398105489838e-08
8530	1.78260102583171e-08
8540	1.7788575143247e-08
8550	1.77406413490338e-08
8560	1.77167455426582e-08
8570	1.76704717960018e-08
8580	1.76039708406443e-08
8590	1.75792851372583e-08
8600	1.75438143380734e-08
8610	1.74805769212036e-08
8620	1.74662033232869e-08
8630	1.74442026378183e-08
8640	1.74177249740748e-08
8650	1.73500802478464e-08
8660	1.72998083584828e-08
8670	1.72628117942328e-08
8680	1.72316625215911e-08
8690	1.71662824300912e-08
8700	1.71038282750968e-08
8710	1.70572839097247e-08
8720	1.70268425427836e-08
8730	1.70034895536334e-08
8740	1.69742756866463e-08
8750	1.6949100247114e-08
8760	1.69240955833153e-08
8770	1.68926578402855e-08
8780	1.68360204868748e-08
8790	1.68178733929605e-08
8800	1.67957054073052e-08
8810	1.67377181199039e-08
8820	1.67049031124469e-08
8830	1.66788033354332e-08
8840	1.66672166521481e-08
8850	1.66264707627491e-08
8860	1.65409893721315e-08
8870	1.64757092815932e-08
8880	1.6401692930121e-08
8890	1.63747993066119e-08
8900	1.6319861653588e-08
8910	1.62871355885344e-08
8920	1.62450618822611e-08
8930	1.61968683699109e-08
8940	1.61510717210487e-08
8950	1.61330552761e-08
8960	1.61159213040912e-08
8970	1.60965141664661e-08
8980	1.60522333299667e-08
8990	1.59972675566092e-08
9000	1.59533148433278e-08
9010	1.59237668499054e-08
9020	1.58839209691599e-08
9030	1.58293141250038e-08
9040	1.57832155775043e-08
9050	1.57624318073697e-08
9060	1.57519045339549e-08
9070	1.57207205058448e-08
9080	1.56656863274061e-08
9090	1.5644224509678e-08
9100	1.55800589638211e-08
9110	1.55598097959831e-08
9120	1.55201174712164e-08
9130	1.54852049712383e-08
9140	1.54471959170005e-08
9150	1.53999580220534e-08
9160	1.5367263868839e-08
9170	1.53272511618449e-08
9180	1.53126360134225e-08
9190	1.52813109097063e-08
9200	1.52464135757508e-08
9210	1.52372957945611e-08
9220	1.5187005263628e-08
9230	1.51492074278508e-08
9240	1.51119737365183e-08
9250	1.50813484815532e-08
9260	1.50426656451657e-08
9270	1.50121108490139e-08
9280	1.49652118198842e-08
9290	1.49584983272144e-08
9300	1.49282473254528e-08
9310	1.49120021455599e-08
9320	1.48698083749411e-08
9330	1.4838201593951e-08
9340	1.48092837803634e-08
9350	1.47568276677869e-08
9360	1.47275422361307e-08
9370	1.46832636113429e-08
9380	1.46628946951181e-08
9390	1.46432708097535e-08
9400	1.4607147555638e-08
9410	1.45930102949068e-08
9420	1.45584292357142e-08
9430	1.45130736653426e-08
9440	1.44738063051674e-08
9450	1.44299605439413e-08
9460	1.44256311184279e-08
9470	1.4398984732683e-08
9480	1.43601946282815e-08
9490	1.43266307984588e-08
9500	1.42928658608572e-08
9510	1.426245782757e-08
9520	1.42138910098928e-08
9530	1.41760941219919e-08
9540	1.41483003318499e-08
9550	1.41069117822433e-08
9560	1.40718962796951e-08
9570	1.40234040282957e-08
9580	1.39890139662002e-08
9590	1.39874548674813e-08
9600	1.39747615384848e-08
9610	1.39684689029421e-08
9620	1.39406280349383e-08
9630	1.38941064186001e-08
9640	1.38445108390567e-08
9650	1.37897273739291e-08
9660	1.37680232157982e-08
9670	1.37319859024775e-08
9680	1.37081270632819e-08
9690	1.3680110522183e-08
9700	1.36434264411902e-08
9710	1.36217000079636e-08
9720	1.35871393281139e-08
9730	1.35528671186524e-08
9740	1.35111477601779e-08
9750	1.34794871082117e-08
9760	1.345778579371e-08
9770	1.34630253385586e-08
9780	1.34301713101893e-08
9790	1.33948238929174e-08
9800	1.33339024540817e-08
9810	1.33110894385278e-08
9820	1.32827602561922e-08
9830	1.32581142056362e-08
9840	1.32412979302049e-08
9850	1.31888437133812e-08
9860	1.31637128240403e-08
9870	1.31443390200691e-08
9880	1.30960908468458e-08
9890	1.307757692476e-08
9900	1.30444935102989e-08
9910	1.30084212835303e-08
9920	1.29828436284404e-08
9930	1.29610345719865e-08
9940	1.29407320071106e-08
9950	1.29009624304163e-08
9960	1.28709531371398e-08
9970	1.28516140886371e-08
9980	1.28152007843395e-08
9990	1.2797112932701e-08
10000	1.27734373496118e-08


==> CostvsIters_RelativeDiff_VMLMB.dat <==
iter	cost
0	0.501236993644692
1	0.501236993644692
10	0.0171628026120952
20	0.0124435694771702
30	0.0104747975709398
40	0.00926208967141913
50	0.00842066701198722
60	0.00778225140290956
70	0.00721108838344531
80	0.00670583674402268
90	0.00629300727406654
100	0.00586390046374453
110	0.00558053164279673
120	0.00532874040151233
130	0.00502080664614304
140	0.00481788986547073
150	0.00466200957169805
160	0.0044648839706342
170	0.00432055647033697
180	0.0041876441143841
190	0.00399902909361456
200	0.00386213934087073
210	0.003768129390646
220	0.00363180678039811
230	0.0035041642976158
240	0.00342552877309328
250	0.0033348081500005
260	0.00323484293663923
270	0.00316193131621233
280	0.00308145269645446
290	0.00299775188210204
300	0.00293060266993207
310	0.00286215647095443
320	0.00279827156431301
330	0.00273537117265084
340	0.00267756684081358
350	0.00262485454147277
360	0.00256800004844906
370	0.00251896927810025
380	0.00247295629284048
390	0.00242915206876154
400	0.00238870064221156
410	0.00234889220693828
420	0.00231118473899237
430	0.00227444054751871
440	0.00223932476129185
450	0.00220496355682461
460	0.00217083290057679
470	0.00214011320161811
480	0.00210977089056733
490	0.00208165390157561
500	0.00205443558048146
510	0.00202863353521871
520	0.00200348279708572
530	0.0019741695866429
540	0.00194727006658065
550	0.00192292833561107
560	0.00189777444897046
570	0.00187769510648213
580	0.00185933582753263
590	0.00183983334080002
600	0.0018214501194943
610	0.00180206585599973
620	0.00178284125672375
630	0.00176239416416413
640	0.00174237834192245
650	0.00172461487450713
660	0.00170589060950171
670	0.00169100007328694
680	0.00167742052330013
690	0.00165848279273177
700	0.00164230556817697
710	0.00162388196106367
720	0.00160799126053745
730	0.00159086858074112
740	0.00157260231309162
750	0.00156125652627192
760	0.00154909549554873
770	0.00152368830614418
780	0.0014937929852392
790	0.00148291528232058
800	0.00146872247653299
810	0.00143825149982323
820	0.00141071485542058
830	0.00140025986408912
840	0.00138543208065308
850	0.00136529162643872
860	0.00135258488779017
870	0.00133525389931211
880	0.00130760517780744
890	0.00129063213542435
900	0.00127906015024073
910	0.0012625184636003
920	0.00125005117752539
930	0.00124074109443588
940	0.00122521208769153
950	0.00121112512211598
960	0.00120371907002922
970	0.00119276045509038
980	0.00118099396704315
990	0.0011743837801328
1000	0.00116237528941062
1010	0.00114834445542382
1020	0.00114111706999885
1030	0.0011308329060288
1040	0.00112035231479684
1050	0.00111390187950923
1060	0.00110279195609972
1070	0.00109321216636245
1080	0.00108702788983964
1090	0.00107805925892689
1100	0.0010717328580821
1110	0.00106532703717013
1120	0.00105695504126113
1130	0.00105192779178461
1140	0.00104501356337654
1150	0.00103796640632637
1160	0.00103337867838164
1170	0.00102723796997758
1180	0.00102260406742537
1190	0.00101788681820365
1200	0.00101270315468758
1210	0.00100922761475858
1220	0.00100378831963571
1230	0.000999207045366853
1240	0.000995506214310281
1250	0.000990213675924099
1260	0.000986341077470645
1270	0.000982590366495248
1280	0.00097867516423336
1290	0.000975047090702741
1300	0.000971778845877496
1310	0.000968301577261026
1320	0.000963651869376316
1330	0.000960412750307347
1340	0.000957120446807531
1350	0.00095302400570781
1360	0.000950245909812758
1370	0.000946516853123448
1380	0.000941922057793402
1390	0.000939049534763731
1400	0.000934623359579318
1410	0.000929451461920953
1420	0.000926306345107549
1430	0.000922565863859393
1440	0.000919328961156394
1450	0.000916807977271683
1460	0.000912764709513948
1470	0.000909340028751685
1480	0.000905802046252166
1490	0.000900405438657258
1500	0.000896983880183589
1510	0.000894287842032408
1520	0.000891821705669948
1530	0.000889471825694905
1540	0.000886699636408605
1550	0.000884774866283903
1560	0.000881716075874942
1570	0.000879463911429823
1580	0.00087749696653758
1590	0.000875473895852827
1600	0.000873793763272878
1610	0.00087186945581394
1620	0.000870307323456737
1630	0.000868313413342524
1640	0.000866777974903938
1650	0.000865003874263426
1660	0.000863494911055565
1670	0.000861960151943981
1680	0.000860503791915275
1690	0.00085907602007047
1700	0.000857706286856046
1710	0.000856451045056405
1720	0.000855223469922957
1730	0.000854074330019163
1740	0.000852925733054613
1750	0.000851847482984853
1760	0.000850816656984767
1770	0.000849827887898349
1780	0.000848864008579921
1790	0.000847932061621022
1800	0.000847076211498879
1810	0.000846221484428202
1820	0.000845443905976341
1830	0.000844721109823482
1840	0.000844033029128221
1850	0.00084343950771688
1860	0.000842893556056771
1870	0.000842393734786769
1880	0.000841975941270445
1890	0.000841615281726464
1900	0.000841288089859215
1910	0.00084100898302458
1920	0.000840757940986002
1930	0.000840512856661243
1940	0.000840275747096529
1950	0.000840024957883816
1960	0.000839719689994984
1970	0.000839372293612817
1980	0.000838977271841432
1990	0.000838469000142108
2000	0.000837845561160324
2010	0.000837130102053203
2020	0.000836385051996133
2030	0.000835659268991907
2040	0.000834902649768978
2050	0.000834063727630649
2060	0.000833194422270395
2070	0.00083228031003719
2080	0.000831266621958603
2090	0.000830215950331806
2100	0.000829056604630274
2110	0.000827782578865392
2120	0.000826432006498029
2130	0.000824990307171037
2140	0.000823392572923244
2150	0.000821692010231784
2160	0.000819907454197299
2170	0.000818145043027811
2180	0.000816412270176926
2190	0.000814805946243867
2200	0.000813332703155187
2210	0.000811889328426787
2220	0.000810444859078699
2230	0.000809070171821065
2240	0.000807742303704352
2250	0.000806405676458608
2260	0.000805075757429255
2270	0.000803767250440464
2280	0.000802359419564246
2290	0.000800926638461142
2300	0.000799527235206677
2310	0.000798132998368284
2320	0.000796734163421872
2330	0.000795360042742154
2340	0.000794033787544616
2350	0.000792758218316733
2360	0.000791434838892057
2370	0.000790047397864862
2380	0.000788667180161037
2390	0.00078727029987514
2400	0.000785864713286884
2410	0.000784473976037221
2420	0.000783078091314208
2430	0.000781657221044687
2440	0.000780286392696998
2450	0.0007789229023955
2460	0.000777497465019981
2470	0.000776089043920066
2480	0.000774706342539724
2490	0.000773258763225052
2500	0.000771856059817398
2510	0.000770483947887558
2520	0.000768992381289022
2530	0.000767453495071972
2540	0.000765909375468878
2550	0.000764375551672338
2560	0.000762866113200562
2570	0.000761364995133089
2580	0.000759825214351149
2590	0.000758264644444534
2600	0.000756792824513848
2610	0.000755330150057634
2620	0.000753877572155841
2630	0.000752344292888715
2640	0.000750783483237312
2650	0.000749322348148767
2660	0.000747881805096859
2670	0.000746355608413779
2680	0.000744885241882778
2690	0.000743457384811677
2700	0.000742010519606518
2710	0.00074047292415235
2720	0.000738836989860752
2730	0.000737256771897287
2740	0.00073583654695281
2750	0.000734412094749877
2760	0.000732838792453337
2770	0.000731325549954169
2780	0.000729950280739802
2790	0.000728511958485838
2800	0.000727000242883359
2810	0.000725464835830673
2820	0.000723979399685386
2830	0.000722524354353172
2840	0.000721007053487192
2850	0.000719490567006933
2860	0.000718036661227571
2870	0.00071656924206458
2880	0.000715021661622164
2890	0.000713528870609087
2900	0.00071213490396017
2910	0.000710605266393422
2920	0.000709075531180425
2930	0.000707587229997907
2940	0.000706108093455959
2950	0.000704688832227181
2960	0.000703195564224002
2970	0.000701647272026842
2980	0.000700198600646139
2990	0.000698802496669528
3000	0.000697381649562385
3010	0.000696041463996784
3020	0.000694693638444538
3030	0.000693230753451283
3040	0.000691798258518828
3050	0.0006904032359129
3060	0.000688932062105346
3070	0.000687476331616714
3080	0.000686053279101029
3090	0.000684638891278956
3100	0.000683200015766855
3110	0.000681747288706487
3120	0.000680325646017485
3130	0.000678951500751722
3140	0.000677514308722846
3150	0.000676024932789092
3160	0.000674629342740812
3170	0.000673236750890892
3180	0.000671792894501558
3190	0.000670375031689598
3200	0.000669020418156635
3210	0.000667637318519259
3220	0.00066624936486244
3230	0.000664841659179433
3240	0.000663404979849374
3250	0.000662000311695955
3260	0.000660584339914908
3270	0.000659174830812224
3280	0.000657806358706815
3290	0.000656366431186434
3300	0.000654947048280325
3310	0.000653580194559536
3320	0.000652214783035195
3330	0.000650844230026161
3340	0.000649520887843025
3350	0.000648165916213622
3360	0.000646739028058742
3370	0.00064539800822459
3380	0.000644045659906314
3390	0.000642627845369623
3400	0.000641258945042104
3410	0.000639910951718569
3420	0.000638462589020988
3430	0.000637046968360069
3440	0.000635700750823786
3450	0.000634236993805286
3460	0.000632758286291118
3470	0.000631332069624228
3480	0.00062981181521691
3490	0.000628260435405138
3500	0.000626790462957957
3510	0.000625320302240242
3520	0.000623888125030999
3530	0.00062251316748958
3540	0.000621105030042833
3550	0.000619684750744385
3560	0.000618349908639721
3570	0.000617002812056068
3580	0.000615660865263724
3590	0.00061436464850845
3600	0.000613030261581243
3610	0.000611729369709646
3620	0.000610448951588276
3630	0.000609114655882181
3640	0.000607803636006756
3650	0.000606458856264488
3660	0.000605085642344501
3670	0.000603770944156527
3680	0.000602440721869212
3690	0.000601085195904286
3700	0.000599763168869135
3710	0.000598431897565578
3720	0.000597107678211335
3730	0.000595812446140189
3740	0.000594499410983746
3750	0.000593171790418763
3760	0.000591887624300081
3770	0.000590562580731891
3780	0.000589233156962865
3790	0.000587952228557951
3800	0.00058657978804115
3810	0.00058520185734886
3820	0.000583872616277501
3830	0.000582460738643227
3840	0.000581028596934015
3850	0.000579683658338435
3860	0.000578284656586589
3870	0.000576800982199629
3880	0.000575407365020479
3890	0.000573982155268364
3900	0.000572483940320401
3910	0.000571082744384734
3920	0.00056965892456352
3930	0.000568087302071769
3940	0.000566612764921541
3950	0.000565140916467611
3960	0.000563601759768517
3970	0.000562153503006424
3980	0.000560737532751569
3990	0.000559222822875133
4000	0.000557789282635993
4010	0.000556395151848252
4020	0.000554932367882533
4030	0.000553533465296021
4040	0.000552183807874786
4050	0.000550702730654645
4060	0.000549223963702414
4070	0.000547875591870396
4080	0.000546423054414814
4090	0.000544947329777533
4100	0.000543594604997333
4110	0.000542217790623162
4120	0.00054084401430637
4130	0.00053956128082352
4140	0.000538197853287818
4150	0.000536833513206254
4160	0.000535533056826754
4170	0.000534123658944121
4180	0.000532713641237319
4190	0.000531362393084901
4200	0.00052991520340612
4210	0.000528464903570081
4220	0.000527096755053005
4230	0.000525610520164473
4240	0.000524105254010623
4250	0.000522710827499199
4260	0.000521304715826452
4270	0.00051989887139585
4280	0.000518574372223903
4290	0.000517193147390933
4300	0.000515813326291095
4310	0.000514510612282527
4320	0.000513133172457451
4330	0.000511744277952216
4340	0.00051046248107822
4350	0.000509079869923434
4360	0.000507598154287422
4370	0.000506240738392506
4380	0.000504843468176569
4390	0.000503367353056338
4400	0.00050203077405727
4410	0.000500669905633596
4420	0.00049918462488435
4430	0.000497763189700384
4440	0.000496389090847054
4450	0.000494937139921252
4460	0.000493535497877917
4470	0.000492202263871837
4480	0.000490810661883344
4490	0.000489470039680488
4500	0.000488148509471508
4510	0.000486780356827189
4520	0.000485422574672817
4530	0.000484093453463821
4540	0.000482710482385619
4550	0.000481306276339999
4560	0.00047996410322754
4570	0.000478539347972644
4580	0.000477077749244106
4590	0.000475725695138171
4600	0.000474246203477602
4610	0.000472756336911226
4620	0.000471402872801044
4630	0.000470051934126833
4640	0.000468580755205644
4650	0.000467173568740272
4660	0.000465830766782037
4670	0.0004644034066905
4680	0.000462992861558499
4690	0.000461672538392235
4700	0.000460292000905526
4710	0.000458924148797426
4720	0.000457657029121633
4730	0.000456326560626952
4740	0.000454975942576207
4750	0.000453690237523969
4760	0.000452353946788397
4770	0.000451016789653209
4780	0.000449761009938073
4790	0.000448470018080713
4800	0.000447078526413871
4810	0.000445771290919497
4820	0.000444464389065689
4830	0.000443114623061629
4840	0.000441806209964193
4850	0.000440531365277667
4860	0.000439248869193683
4870	0.000438008442498139
4880	0.000436801844906026
4890	0.000435489820533469
4900	0.00043419322663161
4910	0.000432950438220917
4920	0.000431665943981299
4930	0.000430409877195374
4940	0.000429207971896152
4950	0.00042795360917437
4960	0.000426666963215897
4970	0.000425412596572715
4980	0.000424141019744336
4990	0.000422868636016647
5000	0.000421595946477971
5010	0.000420286176752554
5020	0.000419033404156913
5030	0.000417799433204176
5040	0.000416528604713486
5050	0.00041528717688219
5060	0.000414064379315478
5070	0.000412847828361139
5080	0.000411651319524405
5090	0.000410465749737324
5100	0.000409281520440022
5110	0.000408085300031236
5120	0.000406893993077272
5130	0.0004057309638791
5140	0.000404554261217473
5150	0.000403344854230068
5160	0.000402144468922785
5170	0.000400956194739742
5180	0.000399791690803796
5190	0.000398600234726958
5200	0.000397444893940618
5210	0.000396269305118017
5220	0.000395076330343998
5230	0.000393934878299758
5240	0.000392775510326823
5250	0.000391632019084699
5260	0.000390529997836266
5270	0.00038941616550867
5280	0.000388304532459259
5290	0.000387217746136106
5300	0.00038611797291426
5310	0.000385035198460653
5320	0.000383981399721353
5330	0.000382902447717967
5340	0.000381784380193064
5350	0.000380692661645034
5360	0.000379607285368623
5370	0.00037849268335972
5380	0.0003774324779377
5390	0.000376332623033243
5400	0.000375202229378437
5410	0.000374119192480528
5420	0.000373039749590338
5430	0.000371919242993492
5440	0.000370836120962652
5450	0.000369760197843381
5460	0.000368673241099549
5470	0.000367597307483348
5480	0.000366530366947882
5490	0.000365459850439382
5500	0.000364366603801166
5510	0.000363272383472582
5520	0.000362187675150115
5530	0.000361110330905035
5540	0.000360043337807346
5550	0.00035898452368081
5560	0.0003579341595528
5570	0.000356919212769412
5580	0.000355902282636234
5590	0.000354833454051938
5600	0.000353767086988079
5610	0.000352724129606526
5620	0.000351684735903168
5630	0.000350624336525743
5640	0.000349566549595064
5650	0.000348498828789734
5660	0.000347472310505465
5670	0.000346485171169615
5680	0.000345464807448189
5690	0.000344460558551212
5700	0.000343487855162806
5710	0.000342488185020077
5720	0.0003415320623542
5730	0.000340581088419781
5740	0.000339579172439675
5750	0.000338628832776509
5760	0.000337679160035713
5770	0.00033672193125766
5780	0.000335820257299193
5790	0.000334921610067384
5800	0.000334012843337411
5810	0.000333143430665868
5820	0.000332295011361863
5830	0.000331451978042213
5840	0.000330640098101774
5850	0.000329832536979441
5860	0.000329025907938572
5870	0.000328288983319364
5880	0.000327561728629588
5890	0.000326838851999306
5900	0.000326165965942983
5910	0.000325504712978323
5920	0.00032487189773333
5930	0.000324308211040178
5940	0.000323765582330717
5950	0.000323273258737453
5960	0.000322891209090827
5970	0.000322557060146956
5980	0.000322269685187626
5990	0.000322111958397206
6000	0.000321982243407136
6010	0.000321826963733511
6020	0.000321653716232935
6030	0.000321449568292756
6040	0.000321236645420251
6050	0.000320990170729529
6060	0.000320735001243785
6070	0.000320464153353473
6080	0.000320159899359992
6090	0.000319856658913055
6100	0.000319538179348352
6110	0.000319219030519623
6120	0.000318881668249297
6130	0.000318549544868214
6140	0.000318213435579431
6150	0.000317877726553957
6160	0.000317525559526707
6170	0.000317184076477319
6180	0.000316823907565486
6190	0.00031646398300703
6200	0.000316118456311368
6210	0.000315774973845236
6220	0.000315404565940167
6230	0.00031500921268836
6240	0.000314630186728174
6250	0.000314222009101682
6260	0.00031379640676552
6270	0.000313380534577407
6280	0.000312950331122705
6290	0.000312532020726927
6300	0.000312115658491961
6310	0.000311681447206016
6320	0.000311279604759826
6330	0.000310867396198005
6340	0.000310446681672031
6350	0.000310046288544255
6360	0.000309642484754281
6370	0.000309216290942474
6380	0.000308798329539539
6390	0.000308378342207631
6400	0.000307946206574238
6410	0.000307545630808825
6420	0.000307114514470985
6430	0.000306710171649741
6440	0.000306366133486503
6450	0.000306030325627442
6460	0.000305689841858079
6470	0.000305342703015894
6480	0.000304987133499731
6490	0.000304617731059072
6500	0.000304295003069858
6510	0.000303959109133494
6520	0.000303625876358946
6530	0.000303268347180479
6540	0.000302915683030066
6550	0.000302562007359764
6560	0.000302175713734345
6570	0.000301833393808722
6580	0.000301488942157813
6590	0.000301139794477127
6600	0.000300789153897602
6610	0.000300469819994005
6620	0.000300112378005298
6630	0.00029976104659649
6640	0.00029944502931524
6650	0.000299123783248322
6660	0.000298777574855566
6670	0.000298432323260333
6680	0.000298112200704902
6690	0.000297796752769597
6700	0.000297492264001996
6710	0.000297179438645763
6720	0.000296859464810687
6730	0.000296541924410866
6740	0.000296209778073877
6750	0.000295936128910057
6760	0.00029565462850677
6770	0.00029538555723118
6780	0.000295110170801716
6790	0.000294756228610581
6800	0.0002944337074558
6810	0.00029411090924534
6820	0.000293776648810333
6830	0.00029346073052649
6840	0.000293122124876784
6850	0.000292802164889437
6860	0.000292483014399132
6870	0.000292148466079452
6880	0.00029184965188434
6890	0.00029154047657728
6900	0.000291266887589739
6910	0.00029098470543233
6920	0.000290690427479263
6930	0.000290348105654945
6940	0.000290067786525416
6950	0.000289784669553742
6960	0.000289487684284239
6970	0.00028919024152627
6980	0.000288858018703398
6990	0.000288573712054987
7000	0.000288293567674165
7010	0.000288003230225505
7020	0.000287708814381395
7030	0.000287393082941576
7040	0.000287094920242782
7050	0.000286788402357019
7060	0.000286475359132782
7070	0.000286165812615977
7080	0.000285845732383179
7090	0.000285565130863804
7100	0.000285321674271963
7110	0.000285069344284502
7120	0.000284818971759076
7130	0.000284535187992991
7140	0.000284250492326054
7150	0.000283992222582682
7160	0.000283740274733957
7170	0.000283468438537004
7180	0.000283179387656688
7190	0.000282908546862117
7200	0.000282621158291073
7210	0.000282350295432045
7220	0.000282059051218758
7230	0.000281792604984748
7240	0.000281567096550612
7250	0.000281345177161899
7260	0.000281122178882702
7270	0.000280829241460331
7280	0.000280558732580296
7290	0.000280313417676588
7300	0.000280049974442731
7310	0.000279788661980468
7320	0.000279523376508807
7330	0.000279259153662101
7340	0.000278996970255928
7350	0.000278710631166519
7360	0.000278425203472286
7370	0.000278165297616397
7380	0.000277900978919453
7390	0.000277634286057864
7400	0.000277356268935915
7410	0.000277087568550173
7420	0.000276847829938436
7430	0.000276620729976925
7440	0.000276408870112148
7450	0.000276166807868333
7460	0.000275923763242553
7470	0.000275716372572442
7480	0.000275487651267291
7490	0.000275264748581466
7500	0.000274990086610107
7510	0.000274736075198776
7520	0.000274448540882985
7530	0.000274191463721028
7540	0.000273948807011744
7550	0.000273699283159614
7560	0.00027342583220403
7570	0.000273191846001346
7580	0.000272933449244265
7590	0.000272698024887857
7600	0.000272454901984764
7610	0.00027220924788516
7620	0.000271967984812227
7630	0.000271708263271664
7640	0.000271452217218908
7650	0.000271220381647899
7660	0.000270992701794697
7670	0.000270773768078073
7680	0.000270545051584351
7690	0.000270308674532546
7700	0.000270045262690908
7710	0.000269828582101709
7720	0.000269602484977176
7730	0.000269398342540355
7740	0.000269142146289393
7750	0.000268902425709024
7760	0.000268655796595384
7770	0.000268397836970648
7780	0.000268132092373431
7790	0.000267890223625158
7800	0.000267671583999866
7810	0.000267419065859404
7820	0.000267179868313964
7830	0.000266925329865735
7840	0.000266676332754143
7850	0.000266419416450353
7860	0.000266164899219837
7870	0.000265920378789955
7880	0.000265654614989358
7890	0.000265397239548795
7900	0.000265137760243646
7910	0.000264892009655586
7920	0.000264672440440089
7930	0.000264449193302556
7940	0.00026421606254601
7950	0.000263958693930578
7960	0.000263721946089872
7970	0.000263480013919576
7980	0.000263218163216705
7990	0.000262975844204614
8000	0.00026274554914027
8010	0.000262528070211136
8020	0.000262305655485636
8030	0.000262045841591759
8040	0.000261797584455002
8050	0.000261554653069608
8060	0.0002613032912611
8070	0.000261058476178127
8080	0.000260777563403806
8090	0.000260530210409773
8100	0.000260295212866976
8110	0.000260050226792088
8120	0.00025979360499384
8130	0.000259534924457211
8140	0.000259271960950996
8150	0.000259010318258205
8160	0.000258747876660562
8170	0.000258480993156137
8180	0.00025821566490814
8190	0.000257961293471817
8200	0.000257743683510259
8210	0.000257537607451651
8220	0.000257317473004655
8230	0.000257097638782035
8240	0.000256855737591645
8250	0.000256622436409996
8260	0.000256379633293578
8270	0.000256149522109658
8280	0.000255917958384328
8290	0.000255700362278556
8300	0.000255470305218437
8310	0.00025522880935823
8320	0.000255011325508822
8330	0.000254792170101051
8340	0.00025456587961731
8350	0.000254354233257755
8360	0.000254129634537157
8370	0.000253902256479073
8380	0.000253673780212751
8390	0.000253449802745201
8400	0.000253231671788164
8410	0.000253007595816562
8420	0.000252781435158318
8430	0.000252550989509522
8440	0.000252328254302733
8450	0.000252107771987356
8460	0.000251874505909063
8470	0.000251662104220817
8480	0.000251475239754786
8490	0.000251275305490258
8500	0.000251095229339535
8510	0.000250912331668975
8520	0.000250693315854582
8530	0.000250409946239187
8540	0.000250190361008235
8550	0.000249949645024062
8560	0.000249738147535885
8570	0.000249503465743356
8580	0.000249280707429322
8590	0.000249043147264145
8600	0.000248801863840305
8610	0.000248554401058103
8620	0.000248300264757029
8630	0.000248074879969376
8640	0.000247882732767806
8650	0.000247634120952229
8660	0.000247400904904776
8670	0.000247157744656195
8680	0.000246916186700161
8690	0.00024668808961245
8700	0.000246448539001427
8710	0.000246197433661834
8720	0.00024596910397547
8730	0.000245728750638192
8740	0.000245486827880333
8750	0.000245251656043479
8760	0.000245038183263949
8770	0.000244837349246807
8780	0.000244629510960846
8790	0.00024444527360902
8800	0.000244211728049981
8810	0.000243991622210114
8820	0.000243784217842981
8830	0.000243562549849517
8840	0.000243335528765148
8850	0.000243086625808097
8860	0.000242856012324979
8870	0.000242648135161177
8880	0.000242460496904133
8890	0.000242267499232938
8900	0.000242047527537907
8910	0.000241844315109923
8920	0.000241632362102433
8930	0.000241402097686406
8940	0.000241172619430955
8950	0.000240935115994264
8960	0.000240728375261105
8970	0.000240510654996854
8980	0.000240307371664385
8990	0.000240079791641432
9000	0.000239859293384058
9010	0.000239644984869028
9020	0.00023941919570283
9030	0.000239196032005058
9040	0.000238976251416678
9050	0.000238730298455542
9060	0.000238494100320443
9070	0.000238286951611975
9080	0.000238091608733335
9090	0.000237889861426902
9100	0.000237670453949806
9110	0.000237467927100192
9120	0.000237271271126604
9130	0.000237055053936645
9140	0.000236837900706066
9150	0.000236628960942742
9160	0.00023640111770078
9170	0.000236186701936229
9180	0.000235951656406465
9190	0.000235736977501577
9200	0.00023550527658898
9210	0.000235297005604701
9220	0.00023509819182866
9230	0.000234873189539768
9240	0.00023465490429346
9250	0.000234456508745431
9260	0.000234254566459445
9270	0.00023406653328558
9280	0.000233884542225307
9290	0.000233716474820131
9300	0.000233477928159964
9310	0.000233266629299288
9320	0.000233045446525608
9330	0.000232835205293786
9340	0.00023260043188284
9350	0.000232377443343403
9360	0.000232139344279656
9370	0.000231935474809501
9380	0.000231724383259394
9390	0.000231514278548187
9400	0.000231294094637637
9410	0.000231093864357962
9420	0.000230891280427106
9430	0.000230659028909553
9440	0.000230460026001701
9450	0.000230269835363133
9460	0.000230028934870588
9470	0.000229812107789739
9480	0.000229594710271816
9490	0.000229376280796684
9500	0.00022918888044434
9510	0.000228999417199043
9520	0.000228800764856829
9530	0.000228586013169455
9540	0.000228378061315467
9550	0.000228140331862289
9560	0.000227937477520319
9570	0.000227734909032417
9580	0.000227535096458806
9590	0.000227326524164234
9600	0.000227108735531146
9610	0.000226873012565493
9620	0.000226653424163203
9630	0.000226443879367021
9640	0.000226220702214719
9650	0.000226007881843021
9660	0.000225775034525113
9670	0.000225556220995646
9680	0.00022535255625302
9690	0.000225155304776543
9700	0.000224955776424493
9710	0.000224772635404957
9720	0.00022459275534498
9730	0.000224419444624431
9740	0.000224212597822137
9750	0.000224016740379317
9760	0.000223824918271892
9770	0.000223650822031512
9780	0.000223464385675114
9790	0.000223293524803686
9800	0.000223121477543286
9810	0.000222940802354205
9820	0.000222712638322746
9830	0.000222508002691746
9840	0.000222322661697201
9850	0.00022213609829534
9860	0.000221958333427986
9870	0.000221774169631615
9880	0.000221517378486914
9890	0.000221323276997333
9900	0.000221104777554663
9910	0.000220876157300587
9920	0.000220663941898715
9930	0.000220444799567126
9940	0.000220217017400002
9950	0.000219992216283421
9960	0.000219752989735601
9970	0.000219536230440505
9980	0.000219309923529785
9990	0.000219078853524531
10000	0.000218851511497746


==> SNRvsLamb_GR.dat <==
Lamb	SNR
0.0001	7.3153148995529
0.000115139539932645	7.61870475456001
0.000132571136559011	7.92421972969931
0.000152641796717523	8.23300146131468
0.000175751062485479	8.54488864250819
0.000202358964772516	8.86084074165177
0.000232995181051537	9.18199212663984
0.000268269579527972	9.50709639442944
0.000308884359647748	9.83573375192416
0.000355648030622313	10.1676002393676
0.000409491506238043	10.4997032695828
0.000471486636345739	10.8307116168045
0.000542867543932386	11.1597426812898
0.000625055192527398	11.484661062585
0.000719685673001152	11.803845514963
0.000828642772854684	12.1166039368255
0.000954095476349994	12.421594693957
0.00109854114198756	12.716472230918
0.0012648552168553	12.9997423532815
0.00145634847750124	13.2692821870877
0.00167683293681101	13.5233866464111
0.00193069772888325	13.759727803637
0.0022229964825262	13.9767825974671
0.00255954792269954	14.1730356447957
0.00294705170255181	14.3465749576045
0.00339322177189533	14.4959242459647
0.00390693993705462	14.6198290612401
0.00449843266896944	14.7174858004441
0.00517947467923121	14.7884739717341
0.00596362331659464	14.8324151436005
0.006866488450043	14.8494740074562
0.0079060432109077	14.8399029062017
0.00910298177991522	14.8045864368335
0.0104811313415469	14.7445916886341
0.0120679264063933	14.6612282513173
0.0138949549437314	14.5558969639261
0.0159985871960606	14.4301700307528
0.0184206996932672	14.2858334918619
0.0212095088792019	14.1246506196953
0.0244205309454865	13.9482451439302
0.0281176869797423	13.7582618043195
0.0323745754281764	13.5563513486917
0.0372759372031494	13.3440508672411
0.0429193426012878	13.1228410709886
0.0494171336132383	12.8940222725017
0.056898660290183	12.6588522038527
0.0655128556859551	12.4185107604668
0.0754312006335461	12.1740425705838
0.0868511373751353	11.9264152578748
0.1	11.6765082605548


==> SNRvsLamb_Hess.dat <==
Lamb	SNR
0.0001	7.80863693779425
0.000115139539932645	8.09263672361553
0.000132571136559011	8.40109790423624
0.000152641796717523	8.73390123473436
0.000175751062485479	9.09072347508171
0.000202358964772516	9.46821548295063
0.000232995181051537	9.86408680983589
0.000268269579527972	10.2755385446727
0.000308884359647748	10.6996065415756
0.000355648030622313	11.1299727916646
0.000409491506238043	11.5599019323699
0.000471486636345739	11.9860886311378
0.000542867543932386	12.4054855768624
0.000625055192527398	12.8110702089161
0.000719685673001152	13.2021141831435
0.000828642772854684	13.5712718617626
0.000954095476349994	13.9136597087135
0.00109854114198756	14.2243255621925
0.0012648552168553	14.4999866029247
0.00145634847750124	14.7386127906527
0.00167683293681101	14.9396785116641
0.00193069772888325	15.1014134431802
0.0022229964825262	15.226061615551
0.00255954792269954	15.3110427167199
0.00294705170255181	15.3598655438753
0.00339322177189533	15.376165495104
0.00390693993705462	15.360330177807
0.00449843266896944	15.3146488997254
0.00517947467923121	15.2417307541794
0.00596362331659464	15.1408643932051
0.006866488450043	15.0165361221615
0.0079060432109077	14.872775760747
0.00910298177991522	14.7104561370063
0.0104811313415469	14.5323964120619
0.0120679264063933	14.3371022664867
0.0138949549437314	14.1314048843722
0.0159985871960606	13.9163264564918
0.0184206996932672	13.6925076277861
0.0212095088792019	13.4602819214998
0.0244205309454865	13.2226229325034
0.0281176869797423	12.9811238246211
0.0323745754281764	12.7344932732838
0.0372759372031494	12.4869311898705
0.0429193426012878	12.2361545076279
0.0494171336132383	11.9812607556381
0.056898660290183	11.7249627855519
0.0655128556859551	11.4683531015472
0.0754312006335461	11.2107125483057
0.0868511373751353	10.9512658960873
0.1	10.6939515262907


==> SNRvsLamb_TV.dat <==
Lamb	SNR
0.0001	5.91234102815829
0.000115139539932645	6.10682257983321
0.000132571136559011	6.32377886897593
0.000152641796717523	6.56389095745449
0.000175751062485479	6.82760562360525
0.000202358964772516	7.11418638464431
0.000232995181051537	7.42299565570161
0.000268269579527972	7.75170557697454
0.000308884359647748	8.0996127039576
0.000355648030622313	8.46503215026955
0.000409491506238043	8.84446761129149
0.000471486636345739	9.23371297304432
0.000542867543932386	9.6296720930867
0.000625055192527398	10.0285286068505
0.000719685673001152	10.427113758449
0.000828642772854684	10.8229083313098
0.000954095476349994	11.2117210313543
0.00109854114198756	11.5917266240922
0.0012648552168553	11.956278434419
0.00145634847750124	12.3029511227979
0.00167683293681101	12.629567323091
0.00193069772888325	12.9328183990696
0.0022229964825262	13.2069300840461
0.00255954792269954	13.4504868029017
0.00294705170255181	13.6612484441822
0.00339322177189533	13.8355232658057
0.00390693993705462	13.9759963235027
0.00449843266896944	14.0832710889594
0.00517947467923121	14.1551554111389
0.00596362331659464	14.1939814823833
0.006866488450043	14.198973140003
0.0079060432109077	14.1711555222065
0.00910298177991522	14.1120319423118
0.0104811313415469	14.0231832139089
0.0120679264063933	13.9076061707029
0.0138949549437314	13.7674210566465
0.0159985871960606	13.6047794686219
0.0184206996932672	13.421549070792
0.0212095088792019	13.2197098603111
0.0244205309454865	13.0007386736302
0.0281176869797423	12.7676320222236
0.0323745754281764	12.5190359461008
0.0372759372031494	12.2568844275901
0.0429193426012878	11.9846537601961
0.0494171336132383	11.7015244716921
0.056898660290183	11.4101872215598
0.0655128556859551	11.1102590069572
0.0754312006335461	10.8003416761422
0.0868511373751353	10.4816888516131
0.1	10.1598075413096


==> SNRvsLamb_TVs.dat <==
Lamb	SNR
0.0001	5.07977909533864
0.000115139539932645	5.35351816130363
0.000132571136559011	5.65898408286454
0.000152641796717523	5.99006131931123
0.000175751062485479	6.34354979804513
0.000202358964772516	6.71782864070161
0.000232995181051537	7.11163807800905
0.000268269579527972	7.51500512415291
0.000308884359647748	7.92735414771538
0.000355648030622313	8.34469165158557
0.000409491506238043	8.76517924706424
0.000471486636345739	9.18322680465348
0.000542867543932386	9.59670964170678
0.000625055192527398	10.0088925694655
0.000719685673001152	10.4157480049948
0.000828642772854684	10.8160607185914
0.000954095476349994	11.2084928549568
0.00109854114198756	11.5907732039974
0.0012648552168553	11.9576194461533
0.00145634847750124	12.3059401658931
0.00167683293681101	12.634249702835
0.00193069772888325	12.9395190947006
0.0022229964825262	13.215547747156
0.00255954792269954	13.4611016068807
0.00294705170255181	13.6745831186889
0.00339322177189533	13.8518898696697
0.00390693993705462	13.9955467183243
0.00449843266896944	14.1063579085401
0.00517947467923121	14.1821050360344
0.00596362331659464	14.2257053116744
0.006866488450043	14.2362298495102
0.0079060432109077	14.2128349566121
0.00910298177991522	14.1586519347789
0.0104811313415469	14.0752199772494
0.0120679264063933	13.9652466448768
0.0138949549437314	13.8300196418842
0.0159985871960606	13.6738859515112
0.0184206996932672	13.4970937794137
0.0212095088792019	13.3052193243232
0.0244205309454865	13.0954034033973
0.0281176869797423	12.8728786394101
0.0323745754281764	12.63892563569
0.0372759372031494	12.3930921941661
0.0429193426012878	12.1390954232426
0.0494171336132383	11.8814778665568
0.056898660290183	11.616119884666
0.0655128556859551	11.3491147074029
0.0754312006335461	11.0831911476299
0.0868511373751353	10.8171783728265
0.1	10.5679240449753

